Diffraction Tomography, Fourier Reconstruction, and Full Waveform Inversion

In this paper, we study the mathematical imaging problem of diffraction tomography (DT), which is an inverse scattering technique used to find material properties of an object by illuminating it with probing waves and recording the scattered waves. Conventional DT relies on the Fourier diffraction theorem, which is applicable under the condition of weak scattering. However, if the object has high contrasts or is too large compared to the wavelength, it tends to produce multiple scattering, which complicates the reconstruction. We give a survey on diffraction tomography and compare the reconstruction of low and high contrast objects. We also implement and compare the reconstruction using the full waveform inversion method which, contrary to the Born and Rytov approximations, works with the total field and is more robust to multiple scattering.

==> images/2d-f0-full.dat <==
# Created by Octave 6.2.0, Thu May 06 18:00:33 2021 GMT <unknown@DESKTOP-MIB0R88>
# name: mat
# type: matrix
# rows: 200
# columns: 4
 -70.710678118654741 0 0.010972255925262518 0.10543794423383218
 -70.003571337468188 0 0.011416186081611069 0.10259651289128442
 -69.296464556281649 0 0.0042088354090117006 0.078000126632238875
 -68.589357775095095 0 0.0083942681850253456 0.072755003547182312
 -67.882250993908542 0 0.014420611486849172 0.026725031455389868
 -67.175144212722003 0 -0.0010520987165940428 0.0036936873070730282
 -66.46803743153545 0 -0.0094859267930781296 0.080157664654954969
 -65.760930650348911 0 0.0022230978043387894 0.041574816637734956
 -65.053823869162358 0 0.0032463040146721812 0.036178179712249479
 -64.346717087975819 0 -0.0049512846959733989 0.063982385393053676
 -63.639610306789265 0 -0.0028992164319694693 0.078560872411279695
 -62.932503525602719 0 0.0059449403874341986 0.050502268345158703
 -62.225396744416173 0 0.00042721099440176202 0.0017438371228599633
 -61.518289963229627 0 -0.0035235416591349392 0.031391992796396984
 -60.811183182043074 0 -0.00077646510829451935 0.056918392027442664
 -60.104076400856528 0 0.012965139283973762 0.03742333377878896
 -59.396969619669981 0 0.0085659873296013607 0.033501738392005646
 -58.689862838483435 0 0.0039607832482791844 0.074331991938624872
 -57.982756057296882 0 0.0026532784433373246 0.066301819337463583
 -57.275649276110343 0 0.0014168982657077819 0.046414052844057009
 -56.568542494923797 0 -0.013372312867774495 0.024001966273513239
 -55.861435713737251 0 -0.016698487433475004 0.05122939703732083
 -55.154328932550698 0 -0.010289066125389757 0.052208865344836958
 -54.447222151364151 0 -0.0026447632280940298 0.026385895644553087
 -53.740115370177605 0 -0.0077874338274690064 0.017867246083794606
 -53.033008588991052 0 -0.011113526422880122 0.059317283123384051
 -52.325901807804506 0 -0.0036444554891862709 0.095844105327762191
 -51.61879502661796 0 0.0010728015979786707 0.081782382856424946
 -50.911688245431414 0 -0.00012374392654286419 0.073891990436028746
 -50.20458146424486 0 0.0004848495672443423 0.10966575305150464
 -49.497474683058314 0 0.0038691126033425526 0.1209824707298663
 -48.790367901871768 0 0.0084928075351928551 0.11181513313275783
 -48.083261120685229 0 0.0073410915814053901 0.079240928803435376
 -47.376154339498676 0 0.0071672620498557512 0.028933819085834048
 -46.66904755831213 0 -0.0087546944033180824 0.015775482182498995
 -45.961940777125584 0 -0.0079060436106603935 0.031861841910505673
 -45.254833995939038 0 0.078094239749502456 -0.041637353839958785
 -44.547727214752484 1 0.91577514734267007 1.1469864862142269
 -43.840620433565938 1 0.99643870908265553 1.0662895810420274
 -43.133513652379392 1 0.9804070007849045 1.0746912676553604
 -42.426406871192846 1 0.98280912123270125 1.0875127116445358
 -41.719300090006293 1 0.99706824106099146 1.0798341901878747
 -41.012193308819747 1 0.99591607247526237 1.0584956061947963
 -40.3050865276332 1 0.99368101411885024 1.0280276598369062
 -39.597979746446661 1 0.98626477402538282 1.0470037124507079
 -38.890872965260108 1 0.99006034553750966 1.0722246725880178
 -38.183766184073562 1 1.0015446600606988 1.0711916879686412
 -37.476659402887016 1 1.0010043188238504 1.0372684796986604
 -36.76955262170047 1 1.0037413709560232 1.0157360116505758
 -36.062445840513917 1 1.0000908011274821 1.0331355451412323
 -35.35533905932737 1 0.99709738245430601 1.0554211979718608
 -34.648232278140824 1 1.0027012560155084 1.0633233053409181
 -33.941125496954271 1 1.0070211531672562 1.0761873614612245
 -33.234018715767725 1 1.0104474108268011 1.0230676477388185
 -32.526911934581179 1 0.9946447384191659 0.99839712970186012
 -31.819805153394633 1 1.0015360133392561 1.0275602184501669
 -31.112698372208087 1 1.0080210614098031 1.0479927109038936
 -30.405591591021537 1 1.0033298727343443 1.0737094926547726
 -29.698484809834991 1 1.0033194117135851 1.0209488616963434
 -28.991378028648441 1 1.0073994629250203 1.0272297356303564
 -28.284271247461898 1 1.0028725405955512 1.0194495620568444
 -27.577164466275349 1 0.99354288632028998 1.0446044880853069
 -26.870057685088803 1 0.99626986519003569 1.0927491361625694
 -26.162950903902253 1 1.0036614128164685 1.113202683673735
 -25.455844122715707 1 1.0047661320577739 1.0999167663030769
 -24.748737341529157 1 1.0110883170707121 1.0495886525387956
 -24.041630560342615 1 1.0105156552902956 1.034022162460011
 -23.334523779156065 1 0.99944214847328638 1.0474784285512446
 -22.627416997969519 1 0.99551515432604587 1.0622973765815269
 -21.920310216782969 1 0.99847968870194492 1.0749705947184047
 -21.213203435596423 1 0.99839740357155349 1.0393439957813444
 -20.506096654409873 1 0.99960838268623831 1.0114914183769534
 -19.798989873223331 1 1.0043226271723318 1.0134601490302397
 -19.091883092036781 1 1.0038802526601318 0.97981648761603268
 -18.384776310850235 1 0.9994265299437407 0.98638834296994471
 -17.677669529663685 1 0.99951382003269884 1.0155496979311143
 -16.970562748477136 1 0.99008655111592747 1.0497460376084595
 -16.263455967290589 1 0.98883981003883437 1.0774786495241728
 -15.556349186104043 1 0.99265879138090418 1.0800001795587642
 -14.849242404917495 1 0.99974325042323287 1.0676886787759596
 -14.142135623730949 1 1.0006420753158345 1.0510452631151199
 -13.435028842544401 1 0.99067204838610645 1.04275741314019
 -12.727922061357853 1 0.9914005515745159 1.0541191831187631
 -12.020815280171307 1 0.98745381472868754 1.1044505275735532
 -11.313708498984759 1 0.99127549341627252 1.1326565659368466
 -10.606601717798211 1 0.99990726649358663 1.0940006665073889
 -9.8994949366116654 1 0.99700088897033323 1.0490345999275277
 -9.1923881554251174 1 1.0026808275834314 1.0312614928654684
 -8.4852813742385678 1 1.0046150923779515 1.011500276833883
 -7.7781745930520216 1 1.0094987900744876 0.97333313000768484
 -7.0710678118654746 1 1.0063996311908889 0.93003204409828832
 -6.3639610306789267 1 1.0074697870563445 0.97240945378503818
 -5.6568542494923797 1 0.99570452528171127 0.99874290948624955
 -4.9497474683058327 1 0.99197136219145721 1.0367612551044572
 -4.2426406871192839 1 1.0020351766408258 1.1223646830927649
 -3.5355339059327373 1 1.0020245580647404 1.1222219058180121
 -2.8284271247461898 1 1.0028395824946943 1.1015233440404977
 -2.1213203435596419 1 1.0020948665872718 1.0719127547178715
 -1.4142135623730949 1 0.9994999767710302 1.0117777974251772
 -0.70710678118654746 1 1.0016899036112055 0.98321479376669463
 0 1 1.0052272364877455 1.0484161404363663
 0.70710678118654746 1 1.0016023392103743 0.98321479376669052
 1.4142135623730949 1 0.99952264460385254 1.0117777974251767
 2.1213203435596419 1 1.0015425270730653 1.0719127547178704
 2.8284271247461898 1 1.0029918942954359 1.1015233440404977
 3.5355339059327373 1 1.0015520892364884 1.1222219058180145
 4.2426406871192839 1 1.0021360467108649 1.1223646830927683
 4.9497474683058327 1 0.99157966861275559 1.036761255104458
 5.6568542494923797 1 0.9958694607323042 0.99874290948624977
 6.3639610306789267 1 1.007892779710087 0.97240945378503796
 7.0710678118654746 1 1.0061885430860384 0.93003204409828788
 7.7781745930520216 1 1.0100256309660551 0.97333313000768606
 8.4852813742385678 1 1.0046440609652976 1.0115002768338821
 9.1923881554251174 1 1.0027049676965203 1.0312614928654691
 9.8994949366116654 1 0.99769623173876143 1.049034599927527
 10.606601717798211 1 1.0000950525080252 1.0940006665073894
 11.313708498984759 1 0.99159095539994335 1.1326565659368457
 12.020815280171307 1 0.9875868924362291 1.1044505275735546
 12.727922061357853 1 0.99121571480189852 1.0541191831187642
 13.435028842544401 1 0.99040470038397133 1.0427574131401876
 14.142135623730949 1 1.000287574061588 1.051045263115119
 14.849242404917495 1 0.99991597754241734 1.0676886787759592
 15.556349186104043 1 0.99345802413160444 1.0800001795587644
 16.263455967290589 1 0.98884388496414111 1.0774786495241753
 16.970562748477136 1 0.99002706534787266 1.0497460376084589
 17.677669529663685 1 0.99951458834068796 1.0155496979311118
 18.384776310850235 1 0.99947705949473031 0.98638834296994371
 19.091883092036781 1 1.0042711241365163 0.97981648761603379
 19.798989873223331 1 1.0048461085552607 1.0134601490302391
 20.506096654409873 1 0.99979844521229322 1.0114914183769541
 21.213203435596423 1 0.9981315603421399 1.039343995781344
 21.920310216782969 1 0.99891938603028507 1.0749705947183981
 22.627416997969519 1 0.99621092426209157 1.0622973765815238
 23.334523779156065 1 0.99909029491483026 1.0474784285512433
 24.041630560342615 1 1.0103568592834049 1.0340221624600037
 24.748737341529157 1 1.0119692020979998 1.0495886525387998
 25.455844122715707 1 1.0049117087452526 1.0999167663030736
 26.162950903902253 1 1.0028200419541211 1.1132026836737394
 26.870057685088803 1 0.99655357180749526 1.0927491361625712
 27.577164466275349 1 0.9937766170889798 1.0446044880853096
 28.284271247461898 1 1.0025058215338405 1.0194495620568453
 28.991378028648441 1 1.0070118513726485 1.0272297356303532
 29.698484809834991 1 1.0034484421781824 1.020948861696344
 30.405591591021537 1 1.00283820133409 1.0737094926547692
 31.112698372208087 1 1.0076668136687568 1.0479927109038936
 31.819805153394633 1 1.0012931368747249 1.0275602184501618
 32.526911934581179 1 0.99415085309476203 0.99839712970185801
 33.234018715767725 1 1.0101964328506525 1.023067647738817
 33.941125496954271 1 1.0068496119557899 1.0761873614612201
 34.648232278140824 1 1.0026204905827023 1.0633233053409166
 35.35533905932737 1 0.99676589410694294 1.0554211979718662
 36.062445840513917 1 0.999828987388234 1.0331355451412307
 36.76955262170047 1 1.0037343056500081 1.0157360116505798
 37.476659402887016 1 1.0008602670374673 1.0372684796986575
 38.183766184073562 1 1.0014890628508804 1.0711916879686401
 38.890872965260108 1 0.9895647747320816 1.0722246725880145
 39.597979746446661 1 0.98634149856976028 1.0470037124507054
 40.3050865276332 1 0.99377526924546999 1.0280276598369118
 41.012193308819747 1 0.9958696705507184 1.0584956061947957
 41.719300090006293 1 0.99712139772529385 1.0798341901878779
 42.426406871192846 1 0.98282883999596804 1.0875127116445362
 43.133513652379392 1 0.98035151927059594 1.0746912676553619
 43.840620433565938 1 0.9961831990547757 1.0662895810420192
 44.547727214752484 1 0.91549292763065149 1.1469864862142209
 45.254833995939038 0 0.077867758898915493 -0.041637353839959222
 45.961940777125584 0 -0.0084913573154079547 0.03186184191050942
 46.66904755831213 0 -0.0087534549609053856 0.015775482182505473
 47.376154339498676 0 0.0067441819745296195 0.02893381908583767
 48.083261120685229 0 0.0071338497331047829 0.079240928803436542
 48.790367901871768 0 0.0081555120784811766 0.11181513313275945
 49.497474683058314 0 0.0037479759340317735 0.1209824707298667
 50.20458146424486 0 0.0003561945183209273 0.10966575305151471
 50.911688245431414 0 -0.00012135274405419396 0.073891990436028926
 51.61879502661796 0 0.00077114340725663159 0.081782382856419394
 52.325901807804506 0 -0.0039921254810760306 0.095844105327763565
 53.033008588991052 0 -0.011197254758967656 0.059317283123376092
 53.740115370177605 0 -0.0074400682485073347 0.017867246083792067
 54.447222151364151 0 -0.0025754495163169385 0.026385895644530963
 55.154328932550698 0 -0.01086295143760789 0.052208865344838026
 55.861435713737251 0 -0.016425433432104126 0.051229397037325583
 56.568542494923797 0 -0.013763231329941492 0.02400196627352074
 57.275649276110343 0 0.0015760497936403884 0.046414052844040585
 57.982756057296882 0 0.0028119905287316486 0.066301819337472478
 58.689862838483435 0 0.0037719605198868666 0.074331991938623096
 59.396969619669981 0 0.008445404956172721 0.033501738392014487
 60.104076400856528 0 0.013247387951520142 0.037423333778790174
 60.811183182043074 0 -0.00079720313834275448 0.056918392027447369
 61.518289963229627 0 -0.0035205866788577296 0.031391992796389705
 62.225396744416173 0 0.00071249679790197059 0.0017438371228496821
 62.932503525602719 0 0.0056959867071699789 0.050502268345158974
 63.639610306789265 0 -0.002093668457114639 0.078560872411274199
 64.346717087975819 0 -0.004876744227382818 0.063982385393054439
 65.053823869162358 0 0.0031174415069197101 0.036178179712254441
 65.760930650348911 0 0.0023457510019871531 0.04157481663772717
 66.46803743153545 0 -0.0094272356562588189 0.080157664654959743
 67.175144212722003 0 -0.0013542987641390312 0.0036936873070783612
 67.882250993908542 0 0.015002592507296793 0.026725031455401217
 68.589357775095095 0 0.0081245330300516189 0.072755003547176081
 69.296464556281649 0 0.0048477637415925466 0.07800012663225081
 70.003571337468188 0 0.014232973983667923 0.10259651289127283




==> images/2d-f0-half.dat <==
# Created by Octave 6.2.0, Thu May 06 18:00:21 2021 GMT <unknown@DESKTOP-MIB0R88>
# name: mat
# type: matrix
# rows: 200
# columns: 4
 -70.710678118654741 0 0.0027676724634967203 0.076384841086407751
 -70.003571337468188 0 -0.0062797752269294635 0.063404531714181298
 -69.296464556281649 0 -0.003124002478654261 0.071152818279177812
 -68.589357775095095 0 0.00098902257320337148 0.063818422688292048
 -67.882250993908542 0 -0.0011317425061174384 0.03685969618601339
 -67.175144212722003 0 -0.0038838989347966682 0.043532003481715709
 -66.46803743153545 0 -0.0014684165893896135 0.067588963586345252
 -65.760930650348911 0 -0.0034903665271000337 0.054944971097057413
 -65.053823869162358 0 -0.0055286500002816198 0.039707378823694364
 -64.346717087975819 0 -0.0013859128219507048 0.061420808802902564
 -63.639610306789265 0 0.0093384997400468989 0.074581659055081906
 -62.932503525602719 0 0.0069240617273981014 0.043004614523718419
 -62.225396744416173 0 -0.00099757125496655811 0.03649951244930557
 -61.518289963229627 0 0.0047461077893675707 0.038947054700703768
 -60.811183182043074 0 0.0082689761367137661 0.056400671942741329
 -60.104076400856528 0 0.00085024428430391266 0.033612729648314764
 -59.396969619669981 0 -0.0051680969529355044 0.033008430627801101
 -58.689862838483435 0 0.0035085637257230777 0.058759663240486482
 -57.982756057296882 0 0.0038289322197295442 0.058191932877147003
 -57.275649276110343 0 -0.0072109739546453895 0.05243390581446105
 -56.568542494923797 0 -0.016095993788153941 0.042363177416041724
 -55.861435713737251 0 -0.0050000972318506639 0.054026237654847827
 -55.154328932550698 0 0.0083180795596559838 0.065944865841643316
 -54.447222151364151 0 0.0057781454645431038 0.048382367216794654
 -53.740115370177605 0 -0.0043315723533674591 0.036879628536955089
 -53.033008588991052 0 0.0057556011203181816 0.047712540214858462
 -52.325901807804506 0 0.013307030384285792 0.073085653489304417
 -51.61879502661796 0 -0.0032804971056765338 0.06382957957646139
 -50.911688245431414 0 -0.006030693296960073 0.043875045139729729
 -50.20458146424486 0 -0.0036926087745554979 0.060533538171766925
 -49.497474683058314 0 -0.010859613138196987 0.039244718266303491
 -48.790367901871768 0 0.0077645128231934989 0.061711069537424057
 -48.083261120685229 0 -0.0034142520797760183 0.055233863894341803
 -47.376154339498676 0 -0.055334068883925558 -0.02878047969681401
 -46.66904755831213 0 -0.029289083732348044 0.00059285635137947283
 -45.961940777125584 0 0.10349493658277152 0.14071257642927268
 -45.254833995939038 0 0.20366548433704354 0.24452501943716004
 -44.547727214752484 1 0.87676992110760255 0.96056791467883174
 -43.840620433565938 1 0.92029084395408278 1.0096711443830264
 -43.133513652379392 1 0.96843858400504879 1.0413903219762424
 -42.426406871192846 1 0.99180642489528492 1.0546888373464491
 -41.719300090006293 1 0.99779395642862989 1.0608699649079343
 -41.012193308819747 1 0.99808948449934376 1.0449215157075342
 -40.3050865276332 1 1.0103994775453711 1.0403950124498793
 -39.597979746446661 1 1.0139572410452931 1.0487277036694511
 -38.890872965260108 1 1.0086790595143613 1.0501284032546423
 -38.183766184073562 1 1.012127510271476 1.0496839827197129
 -37.476659402887016 1 1.0035980657078982 1.0358252747455197
 -36.76955262170047 1 1.0012902971085209 1.035901282532804
 -36.062445840513917 1 1.0021909224463033 1.0459155334260413
 -35.35533905932737 1 0.99858537155957794 1.0561877493591967
 -34.648232278140824 1 0.99720392697950444 1.0599227722365574
 -33.941125496954271 1 0.99288311777397076 1.055728625946623
 -33.234018715767725 1 0.99300974050525659 1.0326401830198091
 -32.526911934581179 1 0.99435743501603191 1.0184913778646407
 -31.819805153394633 1 0.99702004355154783 1.0339737761485017
 -31.112698372208087 1 0.99981860755346152 1.0441107156539482
 -30.405591591021537 1 0.99815238655593597 1.053696090676878
 -29.698484809834991 1 0.99976407417763113 1.0423415627973454
 -28.991378028648441 1 1.0033478459439182 1.0309223322281398
 -28.284271247461898 1 1.0047487543976508 1.036785470634664
 -27.577164466275349 1 1.0027399325823063 1.0536323900447688
 -26.870057685088803 1 1.001279212103918 1.064339314695369
 -26.162950903902253 1 1.004147072635091 1.0782831344771291
 -25.455844122715707 1 1.0018670254850184 1.0719014364259964
 -24.748737341529157 1 1.0009188028610154 1.0527546676303456
 -24.041630560342615 1 1.004188885756351 1.0406181336515479
 -23.334523779156065 1 1.0026983681234904 1.0435393427529249
 -22.627416997969519 1 1.0029543183051661 1.0539547972596666
 -21.920310216782969 1 1.0020155801272121 1.0518198788869666
 -21.213203435596423 1 1.0014709817043208 1.0532086857891243
 -20.506096654409873 1 1.0009566007556987 1.0334343617561168
 -19.798989873223331 1 1.0019398675127025 1.0217674282609155
 -19.091883092036781 1 1.0022172581020155 1.0191867720313179
 -18.384776310850235 1 0.99736326427563782 1.0188338851631287
 -17.677669529663685 1 0.99700301531357527 1.0322454029840633
 -16.970562748477136 1 0.99355535418001972 1.049594945987707
 -16.263455967290589 1 0.99288907712386509 1.0665977183585202
 -15.556349186104043 1 0.99424647148014544 1.0658327101238934
 -14.849242404917495 1 0.99305560890166267 1.0539458223576803
 -14.142135623730949 1 0.99331557483358901 1.0454083114559538
 -13.435028842544401 1 0.99370565846611847 1.0498599628222491
 -12.727922061357853 1 0.99618713816936766 1.0603248427322849
 -12.020815280171307 1 0.99302994587907234 1.0691662455179698
 -11.313708498984759 1 0.99661973911244373 1.0757684245379797
 -10.606601717798211 1 0.99825411736342162 1.0779221787691506
 -9.8994949366116654 1 0.99756564120930546 1.0547390059402828
 -9.1923881554251174 1 1.0030080882359977 1.036899685893945
 -8.4852813742385678 1 1.004436371111558 1.0197896721633242
 -7.7781745930520216 1 1.0045186366246659 1.0093238148464581
 -7.0710678118654746 1 1.0034529286662526 0.99742949627906208
 -6.3639610306789267 1 1.0023563677686487 1.0108513086495923
 -5.6568542494923797 1 0.99929621396734436 1.0249958111037198
 -4.9497474683058327 1 0.99907185358918771 1.0442089633626308
 -4.2426406871192839 1 0.9993586560790545 1.0794337175113247
 -3.5355339059327373 1 0.99929755612512661 1.0834614669822158
 -2.8284271247461898 1 0.99907771378074761 1.0629023622225591
 -2.1213203435596419 1 0.9980205319641533 1.0621520650255665
 -1.4142135623730949 1 0.99760114498848784 1.0279354912794454
 -0.70710678118654746 1 0.99961426257203911 0.99516534818636249
 0 1 1.0020322311259813 1.0508288695581156
 0.70710678118654746 1 0.999735453825215 0.99514033052208928
 1.4142135623730949 1 0.9975718648735501 1.0278369061846011
 2.1213203435596419 1 0.99820759357504429 1.062302036880397
 2.8284271247461898 1 0.99899953752383452 1.0628428092023647
 3.5355339059327373 1 0.99931031589206487 1.0834993357255664
 4.2426406871192839 1 0.99928995021478595 1.0793669634018899
 4.9497474683058327 1 0.99915864115852804 1.0442242273224258
 5.6568542494923797 1 0.99949119269050735 1.0250290263617223
 6.3639610306789267 1 1.0024432840423174 1.010792611751719
 7.0710678118654746 1 1.0035160663312102 0.99756291546874776
 7.7781745930520216 1 1.0045245562734197 1.0091983641350404
 8.4852813742385678 1 1.004414323666597 1.0197906667185093
 9.1923881554251174 1 1.0032294667509347 1.0368970498540797
 9.8994949366116654 1 0.99772597551471309 1.0548327373524244
 10.606601717798211 1 0.99859050005198868 1.0779271792836909
 11.313708498984759 1 0.99657114838587502 1.0756090359775932
 12.020815280171307 1 0.99341106315102523 1.0692661547267142
 12.727922061357853 1 0.99600963307248447 1.0603116093953273
 13.435028842544401 1 0.99371782116488316 1.0499433366732209
 14.142135623730949 1 0.99333914419580205 1.0453105551352639
 14.849242404917495 1 0.99312484763340314 1.0539224368074231
 15.556349186104043 1 0.99446188040040806 1.0659090536606135
 16.263455967290589 1 0.99287558384297137 1.0665521559245379
 16.970562748477136 1 0.99391917292430387 1.0496555301211727
 17.677669529663685 1 0.99693731368900818 1.0321528451925919
 18.384776310850235 1 0.99783312162910964 1.0189208007177055
 19.091883092036781 1 1.0021983548195474 1.0191301242699562
 19.798989873223331 1 1.0021368139117584 1.0217535609646629
 20.506096654409873 1 1.0008176616959845 1.0335125209812859
 21.213203435596423 1 1.0015620279835866 1.053149044894647
 21.920310216782969 1 1.0017243729007852 1.0518636369986589
 22.627416997969519 1 1.0032630168955334 1.0538567629346924
 23.334523779156065 1 1.0022832479413224 1.0436371374962614
 24.041630560342615 1 1.0045479734463079 1.0406003395325254
 24.748737341529157 1 1.0007979243172869 1.0527451869961812
 25.455844122715707 1 1.0023220038345397 1.0719180643888877
 26.162950903902253 1 1.003642882797374 1.0781888746438599
 26.870057685088803 1 1.0015558159568638 1.0644638819745609
 27.577164466275349 1 1.0024342993667261 1.0535840874627835
 28.284271247461898 1 1.0049462538230407 1.0368122945211251
 28.991378028648441 1 1.0031421236321507 1.030842546649906
 29.698484809834991 1 0.99963036990000265 1.0423774524871241
 30.405591591021537 1 0.99801290693762479 1.0537836144955368
 31.112698372208087 1 0.99970603319147378 1.0439963584840408
 31.819805153394633 1 0.9971379390993208 1.0340276092422891
 32.526911934581179 1 0.99399337578072411 1.0184369241524605
 33.234018715767725 1 0.99344042207213235 1.032750659993571
 33.941125496954271 1 0.99251529500046087 1.0556535346596234
 34.648232278140824 1 0.9975062485059919 1.0598672296109937
 35.35533905932737 1 0.99814137516288814 1.0562836101256166
 36.062445840513917 1 1.002512682629348 1.0459029754107336
 36.76955262170047 1 1.0010744128285636 1.0359284999488061
 37.476659402887016 1 1.0030787279482809 1.035656542399332
 38.183766184073562 1 1.012170915145022 1.0498390032528864
 38.890872965260108 1 1.0084370167192866 1.0501679005753282
 39.597979746446661 1 1.0137805379168288 1.048635432764897
 40.3050865276332 1 1.0106916985460244 1.0403700192572929
 41.012193308819747 1 0.99769781512663958 1.0449307476189003
 41.719300090006293 1 0.99821047565582 1.0610153725449294
 42.426406871192846 1 0.99137908034180033 1.0545210450117593
 43.133513652379392 1 0.96863433336767757 1.0414326120709547
 43.840620433565938 1 0.92034297881840954 1.0096948434988089
 44.547727214752484 1 0.87619994321098083 0.96058400113293207
 45.254833995939038 0 0.20281797585099434 0.24450231956355295
 45.961940777125584 0 0.10289472699248119 0.14063061332483565
 46.66904755831213 0 -0.027988879879881922 0.0007611101068096403
 47.376154339498676 0 -0.054291571653963325 -0.028865859409047859
 48.083261120685229 0 -0.0045836297887646513 0.055210467064574408
 48.790367901871768 0 0.0068571822735585793 0.061660417619023779
 49.497474683058314 0 -0.0096320315430853849 0.039360682318067226
 50.20458146424486 0 -0.0042108773245391282 0.060588744510014045
 50.911688245431414 0 -0.0063288989445292104 0.043684081748793242
 51.61879502661796 0 -0.0026551795008328124 0.063894500031232412
 52.325901807804506 0 0.012453178730092499 0.073100412996536634
 53.033008588991052 0 0.0062081434988443497 0.047817531625477444
 53.740115370177605 0 -0.0045091490583172109 0.036770039797387036
 54.447222151364151 0 0.0052756640094444637 0.048338920011820163
 55.154328932550698 0 0.0082418863894278063 0.066014760408172266
 55.861435713737251 0 -0.0050571695299209893 0.054004006738464436
 56.568542494923797 0 -0.016145595659855391 0.042452781040247613
 57.275649276110343 0 -0.0076282955760508565 0.052302430928705644
 57.982756057296882 0 0.0043367333546977483 0.05824195310586415
 58.689862838483435 0 0.0033370198697728138 0.058756487782024872
 59.396969619669981 0 -0.0047864032930353181 0.033018750135725583
 60.104076400856528 0 0.00031575711416777317 0.03363944240186463
 60.811183182043074 0 0.0087781355049928508 0.056335039943571329
 61.518289963229627 0 0.0047743603030662969 0.039033686898085798
 62.225396744416173 0 -0.0012321069493675769 0.036384031584015285
 62.932503525602719 0 0.0070732458109084712 0.043074148256236108
 63.639610306789265 0 0.0089179005673538109 0.074598130792050549
 64.346717087975819 0 -0.0015274341476221431 0.061426946885491718
 65.053823869162358 0 -0.0057917865503606357 0.039692776531476952
 65.760930650348911 0 -0.0033365706155077278 0.054825125832780902
 66.46803743153545 0 -0.0020487211316210902 0.067736541832153788
 67.175144212722003 0 -0.0021567339784303347 0.043531454021510436
 67.882250993908542 0 -0.0016281627751050123 0.036876058515902387
 68.589357775095095 0 0.00058939951550297689 0.063667069825029107
 69.296464556281649 0 -0.0018958332062130117 0.071182563610144481
 70.003571337468188 0 -0.0054411805808195074 0.063583742247221908




==> images/2d-f0-u.dat <==
# Created by Octave 6.2.0, Thu May 06 14:50:42 2021 GMT <unknown@DESKTOP-MIB0R88>
# name: mat
# type: matrix
# rows: 40
# columns: 3
 -10 -0.013998206905486588 0.0048322877084405981
 -9.5 0.021514876643856658 0.014887621936541421
 -9 0.0021032970113630256 -0.03058444089103677
 -8.5 -0.02387400330920399 0.0044306992944373865
 -8 -0.0091803921358216672 0.016823620059594743
 -7.4999999999999991 0.022241601953746502 0.032558692496252019
 -7 0.048323551514718815 -0.026603960027853493
 -6.5000000000000009 -0.0029025953367879352 -0.05129217675825206
 -6 -0.035760823432337739 -0.054899600213418769
 -5.4999999999999991 -0.10421872089181099 -0.022200846229769585
 -5 -0.11904488482621124 0.054274829624180426
 -4.5000000000000009 -0.13587916782050485 0.12285028721620617
 -4 -0.13025062689531355 0.23612369767657038
 -3.4999999999999996 -0.11957162824415678 0.33686234604621007
 -3 -0.13845529979641186 0.46673485841122042
 -2.5000000000000004 -0.17072571164738337 0.5693392877871285
 -2 -0.25426109279905257 0.62699647353562216
 -1.4999999999999993 -0.29386112190691571 0.63985844493281419
 -1 -0.28435923245762285 0.6064708753767587
 -0.50000000000000056 -0.28524323671457635 0.64195648265993055
 0 -0.28761424039755895 0.69176475257802295
 0.50000000000000056 -0.28524323671457613 0.64195648265993066
 0.99999999999999889 -0.28435923245762307 0.60647087537675803
 1.4999999999999993 -0.29386112190691549 0.63985844493281352
 2 -0.25426109279905285 0.62699647353562182
 2.5000000000000004 -0.17072571164738337 0.56933928778712839
 3.0000000000000013 -0.13845529979641175 0.46673485841121987
 3.4999999999999996 -0.11957162824415678 0.3368623460462099
 4 -0.13025062689531358 0.23612369767657032
 4.5000000000000009 -0.13587916782050485 0.1228502872162061
 4.9999999999999991 -0.1190448848262111 0.054274829624180274
 5.4999999999999991 -0.104218720891811 -0.022200846229769592
 6 -0.035760823432337656 -0.054899600213418803
 6.5000000000000009 -0.0029025953367879703 -0.051292176758252109
 7.0000000000000009 0.04832355151471885 -0.026603960027853365
 7.4999999999999991 0.022241601953746533 0.032558692496251984
 8 -0.0091803921358216706 0.01682362005959474
 8.5 -0.023874003309204007 0.0044306992944373657
 8.9999999999999982 0.0021032970113629926 -0.030584440891036513
 9.5 0.021514876643856651 0.014887621936541395




==> images/2d-f0-variable-frequency-Ff.dat <==
-0.153248422126331 -0.122598737701066 9.16315631651261
0.153248422126331 -0.122598737701066 9.1631563165126
-0.153248422126331 -0.0399130892203077 9.48905976455666
0.153248422126331 -0.0399130892203077 9.48905976455667
-0.459745266378994 -0.367796213103194 3.48736660692916
-0.153248422126331 -0.0256145942350293 9.51206484551663
0.153248422126331 -0.0256145942350293 9.51206484551662
0.459745266378995 -0.367796213103197 3.48736660692917
-0.459745266378994 -0.200044709330657 4.91186808322931
-0.153248422126331 -0.0189753620852382 9.51934131873246
0.153248422126331 -0.0189753620852382 9.51934131873247
0.459745266378995 -0.200044709330658 4.91186808322935
-0.766242110631657 -0.612993688505325 0.964858199188845
-0.459745266378994 -0.148621463831429 5.21062898384499
-0.153248422126331 -0.01509614718311 9.52259114452633
0.153248422126331 -0.01509614718311 9.52259114452633
0.459745266378995 -0.148621463831429 5.21062898384505
0.766242110631658 -0.612993688505329 0.964858199188868
-0.766242110631657 -0.393717899589607 0.0953421330577042
-0.459745266378994 -0.119739267660923 5.34295465907559
-0.153248422126331 -0.0125426815588163 9.52432674483925
0.153248422126331 -0.0125426815588163 9.52432674483925
0.459745266378995 -0.119739267660923 5.34295465907566
0.766242110631658 -0.393717899589608 0.0953421330577045
-1.07273895488432 -0.858191163907457 0.795240515800785
-0.766242110631657 -0.310951337587845 0.248754655241429
-0.459745266378994 -0.100727698934796 5.41532108270977
-0.153248422126331 -0.0107317033764494 9.52536339760047
0.153248422126331 -0.0107317033764494 9.52536339760047
0.459745266378995 -0.100727698934796 5.41532108270983
0.766242110631658 -0.310951337587846 0.248754655241428
1.07273895488432 -0.858191163907454 0.795240515800786
-1.07273895488432 -0.602138903418651 1.25004252188486
-0.766242110631657 -0.260640207992574 0.439133949592763
-0.459745266378994 -0.0871196420631208 5.45973593827402
-0.153248422126331 -0.00937941953105126 9.52603231389733
0.153248422126331 -0.00937941953105126 9.52603231389733
0.459745266378995 -0.0871196420631213 5.45973593827409
0.766242110631658 -0.260640207992574 0.439133949592765
1.07273895488432 -0.60213890341865 1.25004252188486
-1.37923579913698 -1.10338863930958 0.57790861049633
-1.07273895488432 -0.492942006206203 1.32105940669726
-0.766242110631657 -0.225664540750354 0.55853483176416
-0.459745266378994 -0.0768437827050878 5.48912726731068
-0.153248422126331 -0.00833069292698441 9.52648915816042
0.153248422126331 -0.00833069292698441 9.52648915816044
0.459745266378995 -0.0768437827050881 5.48912726731074
0.766242110631658 -0.225664540750355 0.55853483176416
1.07273895488432 -0.492942006206202 1.32105940669726
1.37923579913698 -1.10338863930958 0.57790861049633
-1.37923579913698 -0.819058532978921 0.163821155702359
-1.07273895488432 -0.42335036512784 1.3344575130992
-0.766242110631657 -0.199565446101538 0.639249010470135
-0.459745266378994 -0.0687858773257699 5.50965254213299
-0.153248422126331 -0.00749340624874439 9.5268150620552
0.153248422126331 -0.00749340624874439 9.5268150620552
0.459745266378995 -0.0687858773257704 5.50965254213304
0.766242110631658 -0.199565446101539 0.639249010470135
1.07273895488432 -0.423350365127839 1.3344575130992
1.37923579913698 -0.819058532978921 0.163821155702359
-1.68573264338965 -1.34858611471172 0.244021631402569
-1.37923579913698 -0.687076294933462 0.0740978838213729
-1.07273895488432 -0.373333060189455 1.33248714428925
-0.766242110631657 -0.179189948940206 0.696706049607879
-0.459745266378994 -0.062286087575653 5.52458219152241
-0.153248422126331 -0.00680935633396151 9.52705572689046
0.153248422126331 -0.00680935633396151 9.52705572689047
0.459745266378995 -0.0622860875756532 5.52458219152247
0.766242110631658 -0.179189948940206 0.696706049607879
1.07273895488432 -0.373333060189454 1.33248714428926
1.37923579913698 -0.687076294933462 0.0740978838213728
1.68573264338965 -1.34858611471172 0.244021631402569
-1.68573264338965 -1.0415321875683 0.589817360569554
-1.37923579913698 -0.600134127991972 0.223979322500507
-1.07273895488432 -0.335023748792412 1.32611322501727
-0.766242110631657 -0.162767852014343 0.739210546465592
-0.459745266378994 -0.0569260862557142 5.53579545200206
-0.153248422126331 -0.0062399389727037 9.52723850705454
0.153248422126331 -0.0062399389727037 9.52723850705454
0.459745266378995 -0.0569260862557144 5.53579545200213
0.766242110631658 -0.162767852014343 0.739210546465592
1.07273895488432 -0.335023748792411 1.32611322501727
1.37923579913698 -0.600134127991972 0.223979322500507
1.68573264338965 -1.0415321875683 0.589817360569554
-1.99222948764231 -1.59378359011385 0.410177207719993
-1.68573264338965 -0.889553852111527 0.654548708690817
-1.37923579913698 -0.53617451751704 0.325841123898904
-1.07273895488432 -0.304468249395023 1.31883143091625
-0.766242110631657 -0.14921170232658 0.771611171722879
-0.459745266378994 -0.0524266830587878 5.54443897106265
-0.153248422126331 -0.00575852934818588 9.52738059484943
0.153248422126331 -0.00575852934818588 9.52738059484943
0.459745266378995 -0.0524266830587881 5.54443897106271
0.766242110631658 -0.14921170232658 0.771611171722879
1.07273895488432 -0.304468249395022 1.31883143091625
1.37923579913698 -0.53617451751704 0.325841123898904
1.68573264338965 -0.889553852111527 0.654548708690818
1.99222948764231 -1.59378359011385 0.410177207719993
-1.99222948764231 -1.26791787238981 0.191474038391514
-1.68573264338965 -0.786878470945668 0.659338100214484
-1.37923579913698 -0.486276637798934 0.398859417107445
-1.07273895488432 -0.279391624542153 1.31183064466961
-0.766242110631657 -0.137809643715411 0.796914555633661
-0.459745266378994 -0.0485938865442175 5.5512464855624
-0.153248422126331 -0.00534616468091142 9.52749323885359
0.153248422126331 -0.00534616468091142 9.5274932388536
0.459745266378995 -0.0485938865442175 5.55124648556246
0.766242110631658 -0.137809643715411 0.79691455563366
1.07273895488432 -0.279391624542153 1.31183064466961
1.37923579913698 -0.486276637798934 0.398859417107445
1.68573264338965 -0.786878470945668 0.659338100214484
1.99222948764231 -1.26791787238981 0.191474038391514
-2.29872633189497 -1.83898106551598 0.0390867116342205
-1.99222948764231 -1.09815071345752 0.01522031895878
-1.68573264338965 -0.709999504589691 0.646264931547282
-1.37923579913698 -0.445864391494286 0.453313708763795
-1.07273895488432 -0.258366182087399 1.30548884875415
-0.766242110631657 -0.128072971175146 0.817074528316186
-0.459745266378994 -0.0452884415493302 5.55670607557614
-0.153248422126331 -0.00498897030928847 9.52758405098396
0.153248422126331 -0.00498897030928847 9.52758405098399
0.459745266378995 -0.0452884415493302 5.5567060755762
0.766242110631658 -0.128072971175146 0.817074528316186
1.07273895488432 -0.258366182087398 1.30548884875416
1.37923579913698 -0.445864391494286 0.453313708763796
1.68573264338965 -0.709999504589691 0.646264931547282
1.99222948764231 -1.09815071345752 0.0152203189587772
2.29872633189497 -1.83898106551598 0.0390867116342178
-2.29872633189497 -1.49720125749756 0.30505376847711
-1.99222948764231 -0.981096429108589 0.106222394296422
-1.68573264338965 -0.649178558876322 0.628100247422919
-1.37923579913698 -0.412261170252037 0.495186786740707
-1.07273895488432 -0.24043933974947 1.29988152101289
-0.766242110631657 -0.119653466921537 0.833409610611583
-0.459745266378994 -0.0424076540517779 5.56115306703213
-0.153248422126331 -0.0046765589303841 9.52765833204092
0.153248422126331 -0.0046765589303841 9.52765833204093
0.459745266378995 -0.0424076540517779 5.56115306703219
0.766242110631658 -0.119653466921537 0.833409610611585
1.07273895488432 -0.24043933974947 1.2998815210129
1.37923579913698 -0.412261170252037 0.495186786740707
1.68573264338965 -0.649178558876322 0.628100247422919
1.99222948764231 -0.98109642910859 0.106222394296429
2.29872633189497 -1.49720125749756 0.30505376847711
-2.60522317614763 -2.08417854091811 0.280608661248626
-2.29872633189497 -1.31144006041106 0.378401573916143
-1.99222948764231 -0.892205604143369 0.191912489442185
-1.68573264338965 -0.59934080658224 0.609344894090648
-1.37923579913698 -0.383762889181472 0.52818361247287
-1.07273895488432 -0.224945749826971 1.29497188234634
-0.766242110631657 -0.112295466989118 0.846837789871504
-0.459745266378994 -0.0398740521836722 5.56482422998214
-0.153248422126331 -0.00440099886135403 9.52771986572914
0.153248422126331 -0.00440099886135403 9.52771986572915
0.459745266378995 -0.0398740521836722 5.5648242299822
0.766242110631658 -0.112295466989118 0.846837789871505
1.07273895488432 -0.224945749826971 1.29497188234635
1.37923579913698 -0.383762889181472 0.52818361247287
1.68573264338965 -0.59934080658224 0.609344894090648
1.99222948764231 -0.892205604143369 0.191912489442192
2.29872633189497 -1.31144006041107 0.378401573916144
2.60522317614763 -2.08417854091811 0.280608661248625
-2.60522317614763 -1.72871059910445 0.218246048827671
-2.29872633189497 -1.18115369876882 0.393990860836385
-1.99222948764231 -0.821093129588016 0.254375528588738
-1.68573264338965 -0.557480741171202 0.591635013907664
-1.37923579913698 -0.359217802982769 0.554712768780598
-1.07273895488432 -0.211403820439946 1.29068606657364
-0.766242110631657 -0.105806559884003 0.85801522500295
-0.459745266378994 -0.037628044676449 5.56789072269449
-0.153248422126331 -0.00415612837868062 9.52777141158684
0.153248422126331 -0.00415612837868062 9.52777141158685
0.459745266378995 -0.037628044676449 5.56789072269455
0.766242110631658 -0.105806559884003 0.85801522500295
1.07273895488432 -0.211403820439946 1.29068606657365
1.37923579913698 -0.359217802982769 0.554712768780599
1.68573264338965 -0.557480741171202 0.591635013907664
1.99222948764231 -0.821093129588017 0.254375528588744
2.29872633189497 -1.18115369876882 0.393990860836385
2.60522317614763 -1.72871059910445 0.21824604882767
-2.9117200204003 -2.32937601632024 0.0642935543133603
-2.60522317614763 -1.52844634165197 0.0975519975540153
-2.29872633189497 -1.08104901467435 0.388002742136621
-1.99222948764231 -0.762275490727804 0.301269596726659
-1.68573264338965 -0.521664380211142 0.575504940738211
-1.37923579913698 -0.337811945540794 0.576402621679336
-1.07273895488432 -0.199454833608494 1.2869433065028
-0.766242110631657 -0.100038892082331 0.867421609688205
-0.459745266378994 -0.0356230158363173 5.57047882883881
-0.153248422126331 -0.00393708778950197 9.52781502062593
0.153248422126331 -0.00393708778950197 9.52781502062592
0.459745266378995 -0.0356230158363173 5.57047882883887
0.766242110631658 -0.100038892082332 0.867421609688207
1.07273895488432 -0.199454833608493 1.2869433065028
1.37923579913698 -0.337811945540794 0.576402621679337
1.68573264338965 -0.521664380211142 0.575504940738211
1.99222948764231 -0.762275490727805 0.301269596726665
2.29872633189497 -1.08104901467435 0.388002742136621
2.60522317614763 -1.52844634165197 0.0975519975540176
2.9117200204003 -2.32937601632024 0.0642935543133602
-2.9117200204003 -1.96197791822512 0.173796456651733
-2.60522317614763 -1.38591141727365 0.00498770851416887
-2.29872633189497 -1.00022354665329 0.373623392684236
-1.99222948764231 -0.712472222310638 0.337377980069559
-1.68573264338965 -0.490572122530119 0.561045323217694
-1.37923579913698 -0.318949741093009 0.594390223519008
-1.07273895488432 -0.188825216800526 1.2836676390508
-0.766242110631657 -0.0948768104261903 0.875414550750978
-0.459745266378994 -0.0338219588422759 5.57268341050345
-0.153248422126331 -0.00373999258017399 9.52785224300703
0.153248422126331 -0.00373999258017399 9.52785224300703
0.459745266378995 -0.0338219588422759 5.57268341050351
0.766242110631658 -0.0948768104261908 0.875414550750979
1.07273895488432 -0.188825216800526 1.28366763905081
1.37923579913698 -0.318949741093009 0.594390223519008
1.68573264338965 -0.490572122530119 0.561045323217694
1.99222948764231 -0.712472222310639 0.337377980069565
2.29872633189497 -1.00022354665329 0.373623392684236
2.60522317614763 -1.38591141727365 0.00498770851416601
2.9117200204003 -1.96197791822512 0.173796456651733
-3.21821686465296 -2.57457349172237 0.182413259130269
-2.9117200204003 -1.74847056552417 0.267914811638873
-2.60522317614763 -1.2752961337301 0.0854135671607839
-2.29872633189497 -0.932854012763537 0.356329074182501
-1.99222948764231 -0.669554464495317 0.36578877897146
-1.68573264338965 -0.463263266883971 0.548170099798782
-1.37923579913698 -0.302183096804387 0.609491422675697
-1.07273895488432 -0.179302159645205 1.28079182842095
-0.766242110631657 -0.0902284453869524 0.882265248342531
-0.459745266378994 -0.0321951101293476 5.57457686843363
-0.153248422126331 -0.0035617003682864 9.52788426799522
0.153248422126331 -0.0035617003682864 9.52788426799522
0.459745266378995 -0.0321951101293476 5.57457686843369
0.766242110631658 -0.0902284453869528 0.88226524834253
1.07273895488432 -0.179302159645205 1.28079182842096
1.37923579913698 -0.302183096804387 0.609491422675696
1.68573264338965 -0.463263266883971 0.548170099798781
1.99222948764231 -0.669554464495317 0.365788778971466
2.29872633189497 -0.932854012763537 0.356329074182501
2.60522317614763 -1.2752961337301 0.0854135671607806
2.9117200204003 -1.74847056552417 0.267914811638873
3.21821686465296 -2.57457349172237 0.182413259130269
-3.21821686465296 -2.19666433764976 0.19829988810822
-2.9117200204003 -1.59454052630198 0.295493116374252
-2.60522317614763 -1.18528202754273 0.147635481520363
-2.29872633189497 -0.87542663395643 0.338541197112656
-1.99222948764231 -0.632058770979859 0.388561139700851
-1.68573264338965 -0.439043981423384 0.536730116296938
-1.37923579913698 -0.287167071466052 0.622305327005771
-1.07273895488432 -0.170717298127887 1.27825802831481
-0.766242110631657 -0.0860198297148425 0.888182516811165
-0.459745266378994 -0.0307182526382892 5.57621524991152
-0.153248422126331 -0.00339964166971241 9.52791202031298
0.153248422126331 -0.00339964166971241 9.52791202031298
0.459745266378995 -0.0307182526382892 5.57621524991158
0.766242110631658 -0.0860198297148429 0.888182516811158
1.07273895488432 -0.170717298127887 1.27825802831481
1.37923579913698 -0.287167071466052 0.62230532700577
1.68573264338965 -0.439043981423384 0.536730116296938
1.99222948764231 -0.63205877097986 0.388561139700857
2.29872633189497 -0.87542663395643 0.338541197112656
2.60522317614763 -1.18528202754273 0.147635481520361
2.9117200204003 -1.59454052630198 0.295493116374252
3.21821686465296 -2.19666433764976 0.19829988810822
-3.52471370890562 -2.8197709671245 0.114777022994573
-3.21821686465296 -1.97099354728558 0.11279803171232
-2.9117200204003 -1.47403788620825 0.292338194010676
-2.60522317614763 -1.10976063315553 0.195871891931164
-2.29872633189497 -0.825644964495393 0.321344523313913
-1.99222948764231 -0.598934823303095 0.40710875092733
-1.68573264338965 -0.417388346773694 0.526562271668712
-1.37923579913698 -0.273630984004382 0.633280783492161
-1.07273895488432 -0.162935472742063 1.27601714760476
-0.766242110631657 -0.0821906964384538 0.893329325326777
-0.459745266378994 -0.0293714764379742 5.57764249895301
-0.153248422126331 -0.00325169497507183 9.52793622775604
0.153248422126331 -0.00325169497507183 9.52793622775603
0.459745266378995 -0.0293714764379742 5.57764249895307
0.766242110631658 -0.0821906964384542 0.893329325326778
1.07273895488432 -0.162935472742062 1.27601714760477
1.37923579913698 -0.273630984004382 0.633280783492161
1.68573264338965 -0.417388346773694 0.526562271668712
1.99222948764231 -0.598934823303095 0.407108750927336
2.29872633189497 -0.825644964495394 0.321344523313914
2.60522317614763 -1.10976063315553 0.195871891931161
2.9117200204003 -1.47403788620825 0.292338194010676
3.21821686465296 -1.97099354728558 0.11279803171232
3.52471370890562 -2.8197709671245 0.114777022994572
-3.52471370890562 -2.4325168491091 0.0786150922436354
-3.21821686465296 -1.80641671025595 0.0267533051370878
-2.9117200204003 -1.37530957644711 0.27528021098043
-2.60522317614763 -1.04501805979224 0.233517340135343
-2.29872633189497 -0.781920623977721 0.305201630443193
-1.99222948764231 -0.569403098684917 0.422427578380299
-1.68573264338965 -0.397888676586424 0.517510274365961
-1.37923579913698 -0.261358926189363 0.642759996527088
-1.07273895488432 -0.155846786397503 1.27402778043422
-0.766242110631657 -0.0786914176908384 0.897834417766824
-0.459745266378994 -0.0281382585931538 5.57889346885943
-0.153248422126331 -0.00311609316137185 9.52795746946781
0.153248422126331 -0.00311609316137185 9.52795746946781
0.459745266378995 -0.0281382585931538 5.57889346885948
0.766242110631658 -0.0786914176908389 0.897834417766825
1.07273895488432 -0.155846786397502 1.27402778043423
1.37923579913698 -0.261358926189363 0.642759996527088
1.68573264338965 -0.397888676586424 0.517510274365962
1.99222948764231 -0.569403098684917 0.422427578380303
2.29872633189497 -0.781920623977722 0.305201630443195
2.60522317614763 -1.04501805979224 0.233517340135341
2.9117200204003 -1.37530957644711 0.275280210980431
3.21821686465296 -1.80641671025595 0.0267533051370878
3.52471370890562 -2.4325168491091 0.0786150922436374
-3.83121055315828 -3.06496844252663 0.111354927068418
-3.52471370890562 -2.19561848644857 0.181053614745001
-3.21821686465296 -1.67658261206854 0.0430609579989089
-2.9117200204003 -1.29200630099816 0.252558343625447
-2.60522317614763 -0.9886121689629 0.263132026820945
-2.29872633189497 -0.743107319157144 0.290275175718659
-1.99222948764231 -0.542869284702889 0.435235498378837
-1.68573264338965 -0.380222945852639 0.509432570070962
-1.37923579913698 -0.25017623271989 0.651007916150039
-1.07273895488432 -0.149360870661659 1.27225507148404
-0.766242110631657 -0.07548073591555 0.901800622910234
-0.459745266378994 -0.0270047699937104 5.57999609327124
-0.153248422126331 -0.00299135243351767 9.52797621094807
0.153248422126331 -0.00299135243351767 9.52797621094808
0.459745266378995 -0.0270047699937104 5.57999609327129
0.766242110631658 -0.0754807359155505 0.901800622910234
1.07273895488432 -0.149360870661659 1.27225507148405
1.37923579913698 -0.25017623271989 0.651007916150039
1.68573264338965 -0.380222945852639 0.509432570070962
1.99222948764231 -0.54286928470289 0.435235498378842
2.29872633189497 -0.743107319157144 0.290275175718659
2.60522317614763 -0.988612168962899 0.263132026820942
2.9117200204003 -1.29200630099816 0.252558343625447
3.21821686465296 -1.67658261206854 0.0430609579989091
3.52471370890562 -2.19561848644857 0.181053614745002
3.83121055315828 -3.06496844252663 0.111354927068418
-3.83121055315828 -2.66934180600053 0.176916641827826
-3.52471370890562 -2.02105694799162 0.21921749459084
-3.21821686465296 -1.56957017130041 0.0962999434919276
-2.9117200204003 -1.22024120185165 0.228281342712996
-2.60522317614763 -0.938844918754162 0.286616819441498
-2.29872633189497 -0.708349980064174 0.276581833706143
-1.99222948764231 -0.518870159863999 0.446060514234997
-1.68573264338965 -0.364132695771973 0.502204451587571
-1.37923579913698 -0.239939852480941 0.658232504854332
-1.07273895488432 -0.14340266710567 1.27066966601371
-0.766242110631657 -0.0725240563495904 0.905310893906075
-0.459745266378994 -0.025959346224254 5.58097297448387
-0.153248422126331 -0.00287621771001056 9.52799282980524
0.153248422126331 -0.00287621771001056 9.52799282980524
0.459745266378995 -0.025959346224254 5.58097297448393
0.766242110631658 -0.0725240563495904 0.905310893906075
1.07273895488432 -0.143402667105669 1.27066966601371
1.37923579913698 -0.239939852480941 0.658232504854332
1.68573264338965 -0.364132695771973 0.502204451587571
1.99222948764231 -0.518870159864 0.446060514235003
2.29872633189497 -0.708349980064175 0.276581833706144
2.60522317614763 -0.938844918754162 0.286616819441495
2.9117200204003 -1.22024120185165 0.228281342712996
3.21821686465296 -1.56957017130041 0.0962999434919274
3.52471370890562 -2.02105694799162 0.219217494590841
3.83121055315828 -2.66934180600053 0.176916641827827
-4.13770739741095 -3.31016591792876 0.12187943957451
-3.83121055315828 -2.42203499023304 0.117576066645367
-3.52471370890562 -1.88239038893993 0.223726671176466
-3.21821686465296 -1.47882601861861 0.136007686563733
-2.9117200204003 -1.15744443105824 0.204481002005497
-2.60522317614763 -0.8944851419244 0.305383235594886
-2.29872633189497 -0.676993622251063 0.264068804405425
-1.99222948764231 -0.497037945997494 0.455298026953432
-1.68573264338965 -0.349407609366294 0.495717603021449
-1.37923579913698 -0.230531348115264 0.664599004803455
-1.07273895488432 -0.137909271029018 1.26924679468721
-0.766242110631657 -0.0697921441107479 0.908432761756504
-0.459745266378994 -0.0249920787809534 5.58184256145127
-0.153248422126331 -0.0027696201766032 9.52800763494715
0.153248422126331 -0.0027696201766032 9.52800763494715
0.459745266378995 -0.0249920787809534 5.58184256145134
0.766242110631658 -0.0697921441107479 0.908432761756506
1.07273895488432 -0.137909271029018 1.26924679468721
1.37923579913698 -0.230531348115264 0.664599004803456
1.68573264338965 -0.349407609366294 0.495717603021448
1.99222948764231 -0.497037945997495 0.455298026953437
2.29872633189497 -0.676993622251064 0.264068804405424
2.60522317614763 -0.894485141924399 0.305383235594882
2.9117200204003 -1.15744443105824 0.204481002005496
3.21821686465296 -1.47882601861861 0.136007686563733
3.52471370890562 -1.88239038893993 0.223726671176466
3.83121055315828 -2.42203499023304 0.117576066645368
4.13770739741095 -3.31016591792876 0.121879439574509
-4.13770739741095 -2.90698791050645 0.0257946393228996
-3.83121055315828 -2.23807918242301 0.044581844041856
-3.52471370890562 -1.7674849732486 0.212096463185985
-3.21821686465296 -1.4003129653146 0.165413591606899
-2.9117200204003 -1.10182088890368 0.182114233463205
-2.60522317614763 -0.854610544093487 0.320485755005491
-2.29872633189497 -0.648525476397305 0.252652783553701
-1.99222948764231 -0.477076020677119 0.463248940162264
-1.68573264338965 -0.335874476848515 0.489878611704843
-1.37923579913698 -0.221851710520597 0.670240167567574
-1.07273895488432 -0.132827534596667 1.26796549950992
-0.766242110631657 -0.0672601175764411 0.911221663010004
-0.459745266378994 -0.0240944957878266 5.58262003447476
-0.153248422126331 -0.0026706439573978 9.52802088105494
0.153248422126331 -0.0026706439573978 9.52802088105494
0.459745266378995 -0.0240944957878266 5.58262003447482
0.766242110631658 -0.0672601175764411 0.911221663010003
1.07273895488432 -0.132827534596667 1.26796549950993
1.37923579913698 -0.221851710520597 0.670240167567573
1.68573264338965 -0.335874476848515 0.489878611704843
1.99222948764231 -0.477076020677119 0.463248940162269
2.29872633189497 -0.648525476397305 0.252652783553702
2.60522317614763 -0.854610544093487 0.320485755005487
2.9117200204003 -1.10182088890368 0.182114233463205
3.21821686465296 -1.4003129653146 0.165413591606899
3.52471370890562 -1.7674849732486 0.212096463185985
3.83121055315828 -2.23807918242301 0.0445818440418571
4.13770739741095 -2.90698791050645 0.0257946393229013
-4.44420424166361 -3.55536339333089 0.0477784205258788
-4.13770739741095 -2.64999552927499 0.117154008483963
-3.83121055315828 -2.09103076145344 0.0167321841137026
-3.52471370890562 -1.66961419340647 0.193550201263825
-3.21821686465296 -1.33134851274556 0.187187923737543
-2.9117200204003 -1.05206374168634 0.161573916704868
-2.60522317614763 -0.818511861119446 0.33271865685271
-2.29872633189497 -0.622536724689338 0.242239998534932
-1.99222948764231 -0.458741891668519 0.470145580465675
-1.68573264338965 -0.323389132448191 0.484607161620475
-1.37923579913698 -0.213817453935347 0.675263710750604
-1.07273895488432 -0.128112222213263 1.26680798942161
-0.766242110631657 -0.0649066618444856 0.913723456479351
-0.459745266378994 -0.0232593101027376 5.58331797728628
-0.153248422126331 -0.00257849969692359 9.52803277961928
0.153248422126331 -0.00257849969692359 9.52803277961929
0.459745266378995 -0.0232593101027376 5.58331797728633
0.766242110631658 -0.0649066618444856 0.91372345647935
1.07273895488432 -0.128112222213263 1.26680798942162
1.37923579913698 -0.213817453935347 0.675263710750604
1.68573264338965 -0.323389132448191 0.484607161620475
1.99222948764231 -0.458741891668519 0.470145580465681
2.29872633189497 -0.622536724689338 0.242239998534932
2.60522317614763 -0.818511861119446 0.332718656852707
2.9117200204003 -1.05206374168634 0.161573916704868
3.21821686465296 -1.33134851274556 0.187187923737543
3.52471370890562 -1.66961419340647 0.193550201263825
3.83121055315828 -2.09103076145344 0.0167321841137013
4.13770739741095 -2.64999552927499 0.117154008483964
4.44420424166361 -3.55536339333089 0.0477784205258787
-4.44420424166361 -3.1453348776715 0.133220062451641
-4.13770739741095 -2.45717559893676 0.154144973393644
-3.83121055315828 -1.96858949794804 0.0632170295135285
-3.52471370890562 -1.5846097086483 0.172789150709422
-3.21821686465296 -1.27005109538352 0.203370696402417
-2.9117200204003 -1.00719041279737 0.142957693516009
-2.60522317614763 -0.785631780745999 0.342685600708522
-2.29872633189497 -0.598696338304615 0.2327364104495
-1.99222948764231 -0.441834968196162 0.476169685266992
-1.68573264338965 -0.31183045248603 0.479834243413233
-1.37923579913698 -0.20635763197731 0.679757834651118
-1.07273895488432 -0.12372457370547 1.26575910820684
-0.766242110631657 -0.0627134077940816 0.915976347848414
-0.459745266378994 -0.0224802187462325 5.58394689305158
-0.153248422126331 -0.00249250343672536 9.52804350744232
0.153248422126331 -0.00249250343672536 9.52804350744232
0.459745266378995 -0.0224802187462325 5.58394689305164
0.766242110631658 -0.0627134077940816 0.915976347848412
1.07273895488432 -0.12372457370547 1.26575910820685
1.37923579913698 -0.20635763197731 0.679757834651118
1.68573264338965 -0.31183045248603 0.479834243413233
1.99222948764231 -0.441834968196163 0.476169685266996
2.29872633189497 -0.598696338304615 0.2327364104495
2.60522317614763 -0.785631780745998 0.342685600708519
2.9117200204003 -1.00719041279737 0.14295769351601
3.21821686465296 -1.27005109538352 0.203370696402417
3.52471370890562 -1.5846097086483 0.172789150709421
3.83121055315828 -1.96858949794804 0.0632170295135285
4.13770739741095 -2.45717559893676 0.154144973393645
4.44420424166361 -3.1453348776715 0.133220062451641
-4.75070108591627 -3.80056086873302 0.113290176106969
-4.44420424166361 -2.87929946648483 0.107636065264878
-4.13770739741095 -2.30215443925765 0.162119374730729
-3.83121055315828 -1.86388210274947 0.0971908986570339
-3.52471370890562 -1.5096891792516 0.15212358851366
-3.21821686465296 -1.21504597936669 0.21547144458052
-2.9117200204003 -0.966442723268253 0.126212451076454
-2.60522317614763 -0.755524425781077 0.350849501547593
-2.29872633189497 -0.576732676080648 0.224052709108205
-1.99222948764231 -0.426187590870597 0.481465113688394
-1.68573264338965 -0.301095814284756 0.475500513904183
-1.37923579913698 -0.199411527332127 0.683795359091194
-1.07273895488432 -0.119631172867844 1.26480589678591
-0.766242110631657 -0.0606644372308649 0.918012376588903
-0.459745266378994 -0.0217517418288873 5.58451560443617
-0.153248422126331 -0.00241205958825219 9.52805321324873
0.153248422126331 -0.00241205958825219 9.52805321324874
0.459745266378995 -0.0217517418288873 5.58451560443623
0.766242110631658 -0.0606644372308649 0.918012376588906
1.07273895488432 -0.119631172867844 1.26480589678592
1.37923579913698 -0.199411527332127 0.683795359091194
1.68573264338965 -0.301095814284756 0.475500513904183
1.99222948764231 -0.426187590870597 0.4814651136884
2.29872633189497 -0.576732676080648 0.224052709108205
2.60522317614763 -0.755524425781077 0.35084950154759
2.9117200204003 -0.966442723268253 0.126212451076454
3.21821686465296 -1.21504597936669 0.21547144458052
3.52471370890562 -1.5096891792516 0.152123588513658
3.83121055315828 -1.86388210274947 0.0971908986570339
4.13770739741095 -2.30215443925765 0.162119374730729
4.44420424166361 -2.87929946648483 0.107636065264878
4.75070108591627 -3.80056086873302 0.113290176106969
-4.75070108591627 -3.38428564218031 0.0181099624465823
-4.44420424166361 -2.67809430215271 0.0611321464688975
-4.13770739741095 -2.17250466510243 0.156511809995548
-3.83121055315828 -1.77262554165905 0.121741526551892
-3.52471370890562 -1.44289361156901 0.132613387130602
-3.21821686465296 -1.16529618470802 0.22459220101529
-2.9117200204003 -0.929223046349696 0.111212892168056
-2.60522317614763 -0.727827567535792 0.357568434422488
-2.29872633189497 -0.556420225446996 0.21610652510834
-1.99222948764231 -0.411658329899822 0.486146977640884
-1.68573264338965 -0.291097610186445 0.471554853795295
-1.37923579913698 -0.192926841747725 0.687436863912272
-1.07273895488432 -0.11580304756219 1.26393723351149
-0.766242110631657 -0.0587458850731579 0.919858575628158
-0.459745266378994 -0.0210690921729677 5.58503156661088
-0.153248422126331 -0.00233664710408288 9.52806202287199
0.153248422126331 -0.00233664710408288 9.52806202287199
0.459745266378995 -0.0210690921729677 5.58503156661094
0.766242110631658 -0.0587458850731579 0.919858575628158
1.07273895488432 -0.11580304756219 1.26393723351149
1.37923579913698 -0.192926841747725 0.687436863912272
1.68573264338965 -0.291097610186445 0.471554853795294
1.99222948764231 -0.411658329899823 0.48614697764089
2.29872633189497 -0.556420225446997 0.21610652510834
2.60522317614763 -0.727827567535791 0.357568434422485
2.9117200204003 -0.929223046349696 0.111212892168056
3.21821686465296 -1.16529618470802 0.22459220101529
3.52471370890562 -1.44289361156901 0.1326133871306
3.83121055315828 -1.77262554165905 0.121741526551892
4.13770739741095 -2.17250466510243 0.156511809995547
4.44420424166361 -2.67809430215271 0.0611321464688975
4.75070108591627 -3.38428564218031 0.0181099624465823
-5.05719793016894 -4.04575834413515 0.00539225798529174
-4.75070108591627 -3.10978189228057 0.0600878990802794
-4.44420424166361 -2.51547371489644 0.017263420234926
-4.13770739741095 -2.06122888480039 0.145168549363876
-3.83121055315828 -1.69194867217663 0.139500951625921
-3.52471370890562 -1.38278701721645 0.114672473143044
-3.21821686465296 -1.11999918056836 0.231533464236055
-2.9117200204003 -0.895051832138579 0.0978043040546734
-2.60522317614763 -0.702243027238314 0.363121670844645
-2.29872633189497 -0.537569846820618 0.208823158872202
-1.99222948764231 -0.398126896233912 0.490308300493737
-1.68573264338965 -0.281760536585322 0.467953126863851
-1.37923579913698 -0.186858262726959 0.690733100084407
-1.07273895488432 -0.112214947430507 1.26314353836418
-0.766242110631657 -0.0569456169737013 0.921537883749203
-0.459745266378994 -0.0204280690018841 5.58550111421902
-0.153248422126331 -0.00226580816773492 9.52807004335651
0.153248422126331 -0.00226580816773492 9.52807004335651
0.459745266378995 -0.0204280690018841 5.58550111421908
0.766242110631658 -0.0569456169737013 0.921537883749204
1.07273895488432 -0.112214947430507 1.26314353836419
1.37923579913698 -0.186858262726959 0.690733100084407
1.68573264338965 -0.281760536585322 0.467953126863851
1.99222948764231 -0.398126896233912 0.490308300493743
2.29872633189497 -0.537569846820618 0.208823158872202
2.60522317614763 -0.702243027238313 0.363121670844642
2.9117200204003 -0.895051832138579 0.0978043040546736
3.21821686465296 -1.11999918056836 0.231533464236055
3.52471370890562 -1.38278701721645 0.114672473143042
3.83121055315828 -1.69194867217663 0.13950095162592
4.13770739741095 -2.06122888480039 0.145168549363876
4.44420424166361 -2.51547371489644 0.017263420234926
4.75070108591627 -3.10978189228057 0.0600878990802795
5.05719793016894 -4.04575834413515 0.00539225798529177
-5.05719793016894 -3.62376085664792 0.088392233989678
-4.75070108591627 -2.90062638306158 0.103282256405897
-4.44420424166361 -2.3789166039778 0.0195716722950181
-4.13770739741095 -1.96394364423855 0.13181198527524
-3.83121055315828 -1.6198228828836 0.152451058661708
-3.52471370890562 -1.32828305830593 0.0983890603141346
-3.21821686465296 -1.07852063917745 0.23687622507891
-2.9117200204003 -0.863538400833488 0.0858255443560589
-2.60522317614763 -0.67852251674523 0.367728721641276
-2.29872633189497 -0.520021463432572 0.20213553514605
-1.99222948764231 -0.385490221445543 0.494024940023767
-1.68573264338965 -0.273019460900781 0.464657125499439
-1.37923579913698 -0.181166317398772 0.693726860076885
-1.07273895488432 -0.108844759288345 1.26241652925981
-0.766242110631657 -0.0552529661232866 0.923069869320529
-0.459745266378994 -0.0198249706597231 5.58592965777759
-0.153248422126331 -0.00219913888255441 9.52807736622674
0.153248422126331 -0.00219913888255441 9.52807736622673
0.459745266378995 -0.0198249706597231 5.58592965777765
0.766242110631658 -0.0552529661232866 0.923069869320532
1.07273895488432 -0.108844759288345 1.26241652925981
1.37923579913698 -0.181166317398772 0.693726860076884
1.68573264338965 -0.273019460900781 0.464657125499438
1.99222948764231 -0.385490221445543 0.494024940023773
2.29872633189497 -0.520021463432573 0.202135535146051
2.60522317614763 -0.67852251674523 0.367728721641273
2.9117200204003 -0.863538400833488 0.0858255443560589
3.21821686465296 -1.07852063917745 0.23687622507891
3.52471370890562 -1.32828305830593 0.0983890603141326
3.83121055315828 -1.6198228828836 0.152451058661708
4.13770739741095 -1.96394364423855 0.13181198527524
4.44420424166361 -2.3789166039778 0.019571672295018
4.75070108591627 -2.90062638306158 0.103282256405897
5.05719793016894 -3.62376085664792 0.0883922339896779
-5.3636947744216 -4.29095581953728 0.0759864074066076
-5.05719793016894 -3.3413056174455 0.0930874447097308
-4.75070108591627 -2.73074853353289 0.124042282657141
-4.44420424166361 -2.26132114879388 0.0497481708855763
-4.13770739741095 -1.87769861285546 0.118111981544304
-3.83121055315828 -1.55475668793923 0.162010723214245
-3.52471370890562 -1.27853878079271 0.0836951041784343
-3.21821686465296 -1.04035024682 0.241042722387441
-2.9117200204003 -0.834360292084316 0.0751209809025466
-2.60522317614763 -0.656457194191902 0.371563387903784
-2.29872633189497 -0.503638494673979 0.195983772699988
-1.99222948764231 -0.373659398799131 0.497359274382666
-1.68573264338965 -0.264817725435924 0.461633680580121
-1.37923579913698 -0.175816447816674 0.69645444266869
-1.07273895488432 -0.10567303028177 1.26174902078637
-0.766242110631657 -0.0536585168822459 0.924471308749815
-0.459745266378994 -0.0192565224952341 5.58632184101965
-0.153248422126331 -0.00213628155917966 9.52808407011154
0.153248422126331 -0.00213628155917966 9.52808407011155
0.459745266378995 -0.0192565224952341 5.58632184101971
0.766242110631658 -0.0536585168822459 0.924471308749816
1.07273895488432 -0.10567303028177 1.26174902078638
1.37923579913698 -0.175816447816674 0.696454442668689
1.68573264338965 -0.264817725435924 0.461633680580122
1.99222948764231 -0.373659398799132 0.497359274382672
2.29872633189497 -0.503638494673979 0.195983772699988
2.60522317614763 -0.656457194191901 0.371563387903781
2.9117200204003 -0.834360292084316 0.0751209809025467
3.21821686465296 -1.04035024682 0.241042722387441
3.52471370890562 -1.27853878079271 0.0836951041784324
3.83121055315828 -1.55475668793923 0.162010723214245
4.13770739741095 -1.87769861285546 0.118111981544303
4.44420424166361 -2.26132114879388 0.0497481708855762
4.75070108591627 -2.73074853353289 0.124042282657141
5.05719793016894 -3.3413056174455 0.0930874447097308
5.3636947744216 -4.29095581953728 0.0759864074066076
-5.3636947744216 -3.86369491804827 0.0519945697235946
-5.05719793016894 -3.12459656270489 0.0713021582059453
-4.75070108591627 -2.58756218581474 0.13120007886741
-4.44420424166361 -2.1582159620524 0.0744645592530237
-4.13770739741095 -1.80040238397592 0.104761006364758
-3.83121055315828 -1.49561877268761 0.169172924641831
-3.52471370890562 -1.2328862778861 0.0704553236247963
-3.21821686465296 -1.00507124637724 0.244340563801865
-2.9117200204003 -0.807248311449182 0.0655462450701611
-2.60522317614763 -0.635869818702761 0.374764223634559
-2.29872633189497 -0.488303556043028 0.190314583811406
-1.99222948764231 -0.362557268496509 0.500362994238871
-1.68573264338965 -0.257105785593277 0.458853912557121
-1.37923579913698 -0.170778258767143 0.698946810309054
-1.07273895488432 -0.102682576148816 1.26113475749334
-0.766242110631657 -0.0521539257593657 0.925756652121314
-0.459745266378994 -0.0187198169181109 5.58668166781771
-0.153248422126331 -0.00207691829023915 9.5280902228648
0.153248422126331 -0.00207691829023915 9.52809022286479
0.459745266378995 -0.0187198169181109 5.58668166781777
0.766242110631658 -0.0521539257593657 0.925756652121315
1.07273895488432 -0.102682576148816 1.26113475749334
1.37923579913698 -0.170778258767143 0.698946810309053
1.68573264338965 -0.257105785593277 0.458853912557121
1.99222948764231 -0.36255726849651 0.500362994238876
2.29872633189497 -0.488303556043029 0.190314583811406
2.60522317614763 -0.635869818702761 0.374764223634556
2.9117200204003 -0.807248311449182 0.0655462450701613
3.21821686465296 -1.00507124637724 0.244340563801865
3.52471370890562 -1.2328862778861 0.0704553236247941
3.83121055315828 -1.49561877268762 0.16917292464183
4.13770739741095 -1.80040238397592 0.104761006364756
4.44420424166361 -2.1582159620524 0.0744645592530237
4.75070108591627 -2.58756218581474 0.13120007886741
5.05719793016894 -3.12459656270489 0.0713021582059454
5.3636947744216 -3.86369491804827 0.051994569723595
-5.67019161867426 -4.53615329493941 0.0507873678505103
-5.3636947744216 -3.57375530256179 0.00475925586567732
-5.05719793016894 -2.94777634473793 0.0402171358131981
-4.75070108591627 -2.46387827139328 0.129780376570631
-4.44420424166361 -2.06657997565193 0.0947912983179013
-4.13770739741095 -1.73051301434719 0.092004772199838
-3.83121055315828 -1.44152917961978 0.174625952012274
-3.52471370890562 -1.19078699477538 0.0585131090761142
-3.21821686465296 -0.972338855341779 0.246994496497636
-2.9117200204003 -0.781975476269991 0.0569705411722673
-2.60522317614763 -0.616608762251209 0.377442392872852
-2.29872633189497 -0.473915094716199 0.185080620479236
-1.99222948764231 -0.352116491341772 0.503079240607455
-1.68573264338965 -0.249840106872265 0.456292602075682
-1.37923579913698 -0.166024901264188 0.701230511080786
-1.07273895488432 -0.0998581572491677 1.26056827535595
-0.766242110631657 -0.0507317723980041 0.926938400524693
-0.459745266378994 -0.0182122632926527 5.58701260523405
-0.153248422126331 -0.00202076556837749 9.52809588329021
0.153248422126331 -0.00202076556837749 9.52809588329021
0.459745266378995 -0.0182122632926527 5.58701260523412
0.766242110631658 -0.050731772398005 0.926938400524692
1.07273895488432 -0.0998581572491677 1.26056827535595
1.37923579913698 -0.166024901264188 0.701230511080785
1.68573264338965 -0.249840106872265 0.456292602075681
1.99222948764231 -0.352116491341773 0.50307924060746
2.29872633189497 -0.473915094716199 0.185080620479235
2.60522317614763 -0.616608762251209 0.377442392872849
2.9117200204003 -0.781975476269991 0.0569705411722672
3.21821686465296 -0.972338855341779 0.246994496497636
3.52471370890562 -1.19078699477538 0.058513109076112
3.83121055315828 -1.44152917961978 0.174625952012274
4.13770739741095 -1.73051301434719 0.0920047721998363
4.44420424166361 -2.06657997565193 0.0947912983179013
4.75070108591627 -2.46387827139328 0.129780376570631
5.05719793016894 -2.94777634473793 0.0402171358131981
5.3636947744216 -3.5737553025618 0.00475925586567663
5.67019161867426 -4.53615329493941 0.0507873678505085
-5.67019161867426 -4.10403304037295 0.0480640733909892
-5.3636947744216 -3.34985627741529 0.0572720710400775
-5.05719793016894 -2.79821841867038 0.00699950297674979
-4.75070108591627 -2.3551484733069 0.122770852559034
-4.44420424166361 -1.98426500176918 0.111535185688998
-4.13770739741095 -1.66685805563698 0.0798963466164487
-3.83121055315828 -1.39178914765605 0.178845780074606
-3.52471370890562 -1.151800163975 0.0477132985440242
-3.21821686465296 -0.941864606179629 0.249169225107807
-2.9117200204003 -0.758348695185845 0.0492770747564608
-2.60522317614763 -0.598543373531301 0.379687620065481
-2.29872633189497 -0.460384726669903 0.180239829397341
-1.99222948764231 -0.342277997301371 0.505544258937933
-1.68573264338965 -0.242982264224844 0.453927660923145
-1.37923579913698 -0.161532563708767 0.703328418765088
-1.07273895488432 -0.0971862089738114 1.26004478626293
-0.766242110631657 -0.0493854348388512 0.928027413742338
-0.459745266378994 -0.017731545832806 5.58731766769963
-0.153248422126331 -0.00196756975513068 9.52810110255212
0.153248422126331 -0.00196756975513068 9.52810110255212
0.459745266378995 -0.017731545832806 5.58731766769969
0.766242110631658 -0.0493854348388512 0.928027413742339
1.07273895488432 -0.0971862089738114 1.26004478626293
1.37923579913698 -0.161532563708767 0.703328418765088
1.68573264338965 -0.242982264224844 0.453927660923145
1.99222948764231 -0.342277997301371 0.505544258937937
2.29872633189497 -0.460384726669903 0.180239829397342
2.60522317614763 -0.598543373531301 0.379687620065478
2.9117200204003 -0.758348695185845 0.0492770747564608
3.21821686465296 -0.941864606179629 0.249169225107807
3.52471370890562 -1.151800163975 0.0477132985440219
3.83121055315828 -1.39178914765605 0.178845780074606
4.13770739741095 -1.66685805563698 0.0798963466164466
4.44420424166361 -1.98426500176918 0.111535185688998
4.75070108591627 -2.3551484733069 0.122770852559034
5.05719793016894 -2.79821841867038 0.00699950297674978
5.3636947744216 -3.34985627741529 0.0572720710400769
5.67019161867426 -4.10403304037295 0.0480640733909908
-5.97668846292692 -4.78135077034154 0.0610457020265897
-5.67019161867426 -3.80703307049253 0.0947819480646167
-5.3636947744216 -3.16638455554569 0.0944074115471656
-5.05719793016894 -2.66866155633458 0.0246050250423164
-4.75070108591627 -2.25828847000139 0.112123612333229
-4.44420424166361 -1.90968309208245 0.12529094207156
-4.13770739741095 -1.60852355255112 0.0684140792390725
-3.83121055315828 -1.34583408885657 0.182162299537893
-3.52471370890562 -1.11556039425414 0.0379126074488041
-3.21821686465296 -0.913404748185068 0.25098580825405
-2.9117200204003 -0.736202404686956 0.042362494230372
-2.60522317614763 -0.581560342590048 0.381572732314099
-2.29872633189497 -0.447635106979739 0.175754846729388
-1.99222948764231 -0.332989725055381 0.50778868901841
-1.68573264338965 -0.236498201149021 0.451739686789107
-1.37923579913698 -0.157280049176364 0.705260331136513
-1.07273895488432 -0.0946546161049469 1.25956008136756
-0.766242110631657 -0.0481089845506011 0.929033162630343
-0.459745266378994 -0.0172755880445576 5.58759948617302
-0.153248422126331 -0.00191710324773275 9.52810592533644
0.153248422126331 -0.00191710324773275 9.52810592533645
0.459745266378995 -0.0172755880445576 5.58759948617308
0.766242110631658 -0.0481089845506011 0.929033162630344
1.07273895488432 -0.094654616104946 1.25956008136757
1.37923579913698 -0.157280049176364 0.705260331136512
1.68573264338965 -0.236498201149021 0.451739686789108
1.99222948764231 -0.332989725055381 0.507788689018415
2.29872633189497 -0.447635106979739 0.175754846729388
2.60522317614763 -0.581560342590048 0.381572732314096
2.9117200204003 -0.736202404686956 0.0423624942303718
3.21821686465296 -0.913404748185068 0.25098580825405
3.52471370890562 -1.11556039425414 0.0379126074488019
3.83121055315828 -1.34583408885657 0.182162299537893
4.13770739741095 -1.60852355255112 0.0684140792390704
4.44420424166361 -1.90968309208245 0.12529094207156
4.75070108591627 -2.25828847000139 0.112123612333229
5.05719793016894 -2.66866155633458 0.0246050250423165
5.3636947744216 -3.16638455554569 0.0944074115471652
5.67019161867426 -3.80703307049253 0.0947819480646172
5.97668846292692 -4.78135077034154 0.0610457020265897


==> images/fwi/model_heart/modeling/data_scattscaled_domain40x40_src34.txt <==
xrcv  ureal uimag
-10 0.0779513249934212 0.157449172112546
-9.9 0.153978688347003 0.101875475968442
-9.8 0.193278128335315 0.0125074316708962
-9.7 0.182837635297581 -0.0875455695689942
-9.6 0.123242551383811 -0.171542649258167
-9.5 0.0285814810166372 -0.216593111670176
-9.4 -0.0774760465684317 -0.209960128863754
-9.3 -0.168200118719533 -0.152430320117463
-9.2 -0.221002232453834 -0.0578807150682041
-9.1 -0.223273069649007 0.0506899356781291
-9 -0.175304173778141 0.147412026654125
-8.9 -0.0896477735520484 0.210254993253504
-8.8 0.0127060872085778 0.226350552094404
-8.7 0.108087405202927 0.194595344827648
-8.6 0.176139720442954 0.125054944958107
-8.5 0.204556308023466 0.0355963700100252
-8.4 0.191216324022157 -0.0531595803132552
-8.3 0.143674679998846 -0.123070152305228
-8.2 0.0762289221876209 -0.162478735206756
-8.1 0.00563225636993536 -0.168249622385001
-8 -0.0532920897974414 -0.145368908825104
-7.9 -0.0910439681296289 -0.10462609984011
-7.8 -0.105101571155952 -0.0590801443157485
-7.7 -0.099630504518025 -0.0203912027420676
-7.6 -0.0834997898440371 0.00414036808197271
-7.5 -0.0672713850172464 0.0131227293726228
-7.4 -0.0599588810818439 0.0109904002780477
-7.3 -0.06631705249238 0.00638732112897955
-7.2 -0.0853276059963832 0.00949673952985897
-7.1 -0.110137775775943 0.0288884778343304
-7 -0.129560596511546 0.0686725671165955
-6.9 -0.130814889945956 0.126586111639583
-6.8 -0.102960909448225 0.193552297615893
-6.7 -0.0402986435290131 0.254944112711216
-6.6 0.0551082218409 0.293448785651331
-6.5 0.172474399727108 0.293050509010046
-6.4 0.293415356198569 0.243275895788397
-6.3 0.395104071739109 0.14266322752016
-6.2 0.455020882553775 0.00072864148208529
-6.1 0.456220412135551 -0.16314414204035
-6 0.392030967821793 -0.322606328868601
-5.9 0.268560239740513 -0.449923250837214
-5.8 0.104381488322705 -0.522144256405172
-5.7 -0.0728267189353495 -0.526885298132975
-5.6 -0.232349449332403 -0.465705014067172
-5.5 -0.347591792492103 -0.354300569203128
-5.4 -0.402619797913118 -0.219057482466011
-5.3 -0.396264563121093 -0.0907046928542089
-5.2 -0.34254930796758 0.00343387884807522
-5.1 -0.267135795147919 0.046495157059071
-5 -0.200579852723706 0.0365657373374506
-4.9 -0.17016354254536 -0.0127878850253569
-4.8 -0.192452962231386 -0.07617559319151
-4.7 -0.268753631517598 -0.123310763289227
-4.6 -0.384678200215816 -0.127329741613035
-4.5 -0.514101915172215 -0.072203129406444
-4.4 -0.62632915964301 0.0428716389861413
-4.3 -0.694602926305389 0.203350696753778
-4.2 -0.703414304465912 0.383513621675241
-4.1 -0.652618881271025 0.553757636957636
-4 -0.557226267715738 0.68888511660905
-3.9 -0.442916016822853 0.775051753758177
-3.8 -0.33865155999549 0.813377058354014
-3.7 -0.26853526868921 0.819269670904427
-3.6 -0.245301657645342 0.817733579758311
-3.5 -0.267041430399434 0.83605635541592
-3.4 -0.318540986619666 0.896223576399309
-3.3 -0.376076900509307 1.00885577489017
-3.2 -0.414398485598884 1.17085693804539
-3.1 -0.414407846692889 1.36688746348485
-3 -0.368361334682799 1.57434389527544
-2.9 -0.281916730369968 1.77020931943071
-2.8 -0.172251412734028 1.93776545257413
-2.7 -0.0631610632667972 2.07112439896024
-2.6 0.0216200153023962 2.17665038090598
-2.5 0.0646171474858015 2.27073699236202
-2.4 0.0589373631970957 2.37479628758008
-2.3 0.00917588806237646 2.50925535821849
-2.2 -0.0704375311820549 2.68777802297323
-2.1 -0.16068118754098 2.9137520795804
-2 -0.242792399813595 3.17959429946544
-1.9 -0.303338847724781 3.46895019967779
-1.8 -0.337138008664031 3.76091760596815
-1.7 -0.347639532633867 4.03508673976778
-1.6 -0.34477289103263 4.27589177148217
-1.5 -0.341011645488063 4.47530351014179
-1.4 -0.347129703129131 4.6332568031332
-1.3 -0.368524269417222 4.75597442386293
-1.2 -0.40343825532295 4.8530035443573
-1.1 -0.442574840305596 4.93453069186302
-1 -0.472558020362598 5.0071694126323
-0.899999999999999 -0.478198450357972 5.07415211569557
-0.799999999999997 -0.447037871849265 5.13465073898094
-0.699999999999999 -0.372527719415853 5.18539644633956
-0.599999999999998 -0.256097182861261 5.22265059950976
-0.5 -0.107415007971362 5.24417283066807
-0.399999999999999 0.0569421850576148 5.25065936586208
-0.299999999999997 0.216250676746665 5.24569373117121
-0.199999999999999 0.349181367765631 5.23481417180107
-0.0999999999999979 0.437291809008418 5.22476750095695
0 0.468201246537063 5.22002523724867
0.0999999999999979 0.437504988173021 5.22234068260366
0.199999999999999 0.349497767723655 5.23059168014727
0.299999999999997 0.216820539036867 5.23990340862385
0.399999999999999 0.0577264027308253 5.24463799072721
0.5 -0.106401659706972 5.23898161650057
0.599999999999998 -0.254913360338772 5.21900683383046
0.699999999999999 -0.371124599137918 5.18386552079132
0.799999999999997 -0.445421330547628 5.13522186758281
0.899999999999999 -0.4762740488963 5.0765497853433
1 -0.470131127198247 5.01105685188433
1.1 -0.43955451653974 4.93962628631891
1.2 -0.3992435372427 4.85871122470784
1.3 -0.363365178589067 4.7619194603899
1.4 -0.341093377501448 4.63977834085429
1.5 -0.334326472364086 4.48254846445432
1.6 -0.338014644057356 4.28398478777899
1.7 -0.341482595945074 4.04402658640926
1.8 -0.332221388380059 3.77053795510651
1.9 -0.300249502155062 3.47889740505508
2 -0.241829384227668 3.18931684877114
2.1 -0.161844475588246 2.92266663792525
2.2 -0.0734918156653777 2.69542249543127
2.3 0.00478684755046288 2.51526998431148
2.4 0.0537173038925687 2.37912098696294
2.5 0.0590974833201514 2.27350841372971
2.6 0.0161066150843325 2.17816359267296
2.7 -0.0684757517720307 2.07164190092146
2.8 -0.177323814531746 1.93750908129156
2.9 -0.286759156092046 1.76927163875693
3 -0.372911708186571 1.57270245958623
3.1 -0.418667112624394 1.36449561024235
3.2 -0.418179239083869 1.16772674251693
3.3 -0.37918373167188 1.00515054083443
3.4 -0.32075551221476 0.892161311840026
3.5 -0.268241900798188 0.832041413009677
3.6 -0.245521298539082 0.814100492585523
3.7 -0.268121052078733 0.816364727401201
3.8 -0.337954111137112 0.811325713140743
3.9 -0.442327943407559 0.773761495766067
4 -0.557015131642068 0.688064998569511
4.1 -0.652873882686695 0.55303392231663
4.2 -0.704046312318575 0.38257756038838
4.3 -0.695326926712017 0.201887929385839
4.4 -0.626855584464764 0.0409130743353359
4.5 -0.514204194142874 -0.0744937760522114
4.6 -0.384288919856825 -0.129686436834078
4.7 -0.267952008156747 -0.125493062920887
4.8 -0.191437653921721 -0.0780615646561782
4.9 -0.169109189492126 -0.0144342191332514
5 -0.199534293561779 0.0349728857532727
5.1 -0.265934670784944 0.0447563215466051
5.2 -0.340856012155772 0.00148682557718727
5.3 -0.393682560415357 -0.0926628838761401
5.4 -0.398885306328385 -0.220546755778773
5.5 -0.342764480336612 -0.354636240114002
5.6 -0.226925112962224 -0.464214768190627
5.7 -0.0677147290576663 -0.523161117579326
5.8 0.108039080617814 -0.516280523739949
5.9 0.26968981388228 -0.442624863559364
6 0.389990283727393 -0.315139045588644
6.1 0.451022919485236 -0.15701321490934
6.2 0.447476406348802 0.00410469491811982
6.3 0.386730441026319 0.142425667873572
6.4 0.286033433606107 0.239283662844232
6.5 0.167771257409942 0.286219979996536
6.6 0.0541418572973136 0.285415035883775
6.7 -0.0373874909553926 0.247690025169546
6.8 -0.097085835311276 0.188881960614192
6.9 -0.123655018735239 0.125606215557589
7 -0.123141830871969 0.0714711971969676
7.1 -0.106242919217451 0.0344898759259284
7.2 -0.0849810443431274 0.0161412752672954
7.3 -0.069483838756824 0.0120406600045126
7.4 -0.0655620444440714 0.0139419281376953
7.5 -0.073508711886511 0.0125018506577171
7.6 -0.0884042525261819 0.000156372566139762
7.7 -0.101654661373445 -0.0265068563606301
7.8 -0.103585703820958 -0.0654604055735399
7.9 -0.0864093437494624 -0.109335124550447
8 -0.0469004040984231 -0.146996832956593
8.1 0.0119091914958815 -0.166319590628726
8.2 0.0805836158437927 -0.157580159515847
8.3 0.144906742013443 -0.116643853151108
8.4 0.189068066555802 -0.0470511843117882
8.5 0.199767655802464 0.0397271796534522
8.6 0.170173160629748 0.126195478545473
8.7 0.102637349820078 0.192669519259926
8.8 0.00921357289518099 0.222171975583263
8.9 -0.0904535234562545 0.205221207184247
9 -0.173549080812045 0.143023129514743
9.1 -0.219825236596776 0.0480804432599514
9.2 -0.217127887504621 -0.0582614231510368
9.3 -0.16511683387321 -0.150894196012159
9.4 -0.0759593747050857 -0.207384606957957
9.5 0.028404665810843 -0.214063208120371
9.6 0.121859892457614 -0.169946136422194
9.7 0.181101466948483 -0.0872727996639149
9.8 0.192044646834404 0.0116555037818227
9.9 0.153769138863687 0.100556901455051
10 0.0787658446013282 0.156476398739263


==> images/fwi/model_heart/modeling/data_scattscaled_domain80x80_src70.txt <==
xrcv  ureal uimag
-10 0.0366474898604672 -0.0338215249532172
-9.9 0.0236078046945352 -0.0501594459655315
-9.8 0.00748548606513211 -0.0609469393723308
-9.7 -0.010663365850661 -0.0669570157656714
-9.6 -0.030983150941033 -0.0686836060045918
-9.5 -0.0538873370516768 -0.0654918863737002
-9.4 -0.0788376614396178 -0.0555271378506603
-9.3 -0.103393643486672 -0.0364984695809103
-9.2 -0.123041839027728 -0.00706515303577437
-9.1 -0.132025196374375 0.0317593258230522
-9 -0.125007620909773 0.0757908835137125
-8.9 -0.0990411127126336 0.117905553336916
-8.8 -0.0551595393745679 0.149412848532544
-8.7 0.00103616365931458 0.162267732868012
-8.6 0.0601385707580206 0.151461162276395
-8.5 0.110947225014087 0.116830479135708
-8.4 0.143214443258273 0.0636313792606693
-8.3 0.150348376673399 0.00159790805804172
-8.2 0.131220154617331 -0.057342253878522
-8.1 0.0905138803690413 -0.102059027312061
-8 0.037453375554815 -0.125050532723362
-7.9 -0.0167521222293949 -0.124246500617051
-7.8 -0.0619812819377614 -0.103218113181052
-7.7 -0.0918569775912665 -0.069720783559415
-7.6 -0.105161081710552 -0.0330024494331869
-7.5 -0.105574861891174 -0.000785783642796467
-7.4 -0.0997877202223165 0.0232204493929724
-7.3 -0.0946385917910249 0.0402537657993447
-7.2 -0.0941888579335988 0.0557073982341016
-7.1 -0.0977299166932077 0.0767130952778055
-7 -0.0995056025973362 0.108887439887225
-6.9 -0.0903033423431765 0.153315796287907
-6.8 -0.0605650706385639 0.204829187023823
-6.7 -0.00408847845661597 0.252283789659075
-6.6 0.078822809382487 0.28097359746509
-6.5 0.179879683102904 0.276570538906941
-6.4 0.283561092409094 0.229554262341274
-6.3 0.37019138755435 0.13878438193088
-6.2 0.420535045872224 0.0130929741531629
-6.1 0.420741474541703 -0.1298041978548
-6 0.366308868301996 -0.266819200745561
-5.9 0.263795420121745 -0.374738731546803
-5.8 0.12977844368363 -0.435750629488765
-5.7 -0.0128274917989692 -0.441778352854716
-5.6 -0.140131289423245 -0.396404952343549
-5.5 -0.232950477689101 -0.313851398714394
-5.4 -0.281270211766788 -0.215216090987036
-5.3 -0.28630631603211 -0.123006106473185
-5.2 -0.259641155655647 -0.0554781383994833
-5.1 -0.219699420670462 -0.0222036967061432
-5 -0.186565317717992 -0.0221209343796442
-4.9 -0.176603514407617 -0.0444763445644694
-4.8 -0.198323198164793 -0.0722878327691405
-4.7 -0.25059698193801 -0.0873031395397221
-4.6 -0.32357896587855 -0.0749752371554344
-4.5 -0.401975732351985 -0.0281185658511365
-4.4 -0.469617061592928 0.0517443128527986
-4.3 -0.51395079910084 0.155570904494375
-4.2 -0.529197115329477 0.270038882376634
-4.1 -0.517326004203788 0.381781918100506
-4 -0.486688981833755 0.481316353705164
-3.9 -0.448866274233573 0.565526112614527
-3.8 -0.41474867323965 0.638022392130445
-3.7 -0.391154092464369 0.707463690259772
-3.6 -0.378828393021923 0.784309047452845
-3.5 -0.372703538296033 0.877305737487932
-3.4 -0.363852003748686 0.990572370381501
-3.3 -0.342785845333804 1.12233677919833
-3.2 -0.302954830447248 1.26567710964858
-3.1 -0.243290641057538 1.41085095965669
-3 -0.168939016470215 1.54859373828058
-2.9 -0.0902087944427663 1.67336480098452
-2.8 -0.0198691454641136 1.78532440667377
-2.7 0.0304003976840406 1.89092369689404
-2.6 0.0531753661697749 2.00117402497359
-2.5 0.047290181111272 2.12883355605595
-2.4 0.0180376567075839 2.28488150834581
-2.3 -0.0244780303125012 2.47538810932081
-2.2 -0.0682977766121198 2.69967617353469
-2.1 -0.103064599736513 2.95018112192418
-2 -0.122892518118856 3.21415404218762
-1.9 -0.127943650539869 3.47645973991012
-1.8 -0.124121954312784 3.72303922554565
-1.7 -0.12120367329808 3.94359933376989
-1.59999999999999 -0.129729707282753 4.13353527818904
-1.5 -0.157672931666582 4.29395762235911
-1.4 -0.207688943728581 4.43043288884701
-1.3 -0.275763473488173 4.55065881518138
-1.2 -0.351530235015908 4.66183562633358
-1.09999999999999 -0.420255050604261 4.76857574928937
-1 -0.46588800790359 4.87148626187532
-0.899999999999999 -0.474488745702995 4.96775945762516
-0.799999999999997 -0.437355919937708 5.05191757100796
-0.699999999999996 -0.352973855850387 5.11802634507327
-0.599999999999994 -0.227606099785795 5.16180765138546
-0.5 -0.0744134594353412 5.182010772055
-0.399999999999999 0.0885963496111692 5.18120416539107
-0.299999999999997 0.241716054725099 5.16559971898948
-0.199999999999996 0.365810523594394 5.14273040024865
-0.0999999999999943 0.446184563730142 5.12131714943052
0 0.473440575996765 5.10778058681355
0.0999999999999943 0.44587650809882 5.10538282219298
0.199999999999996 0.36757149583924 5.11413808575163
0.299999999999997 0.249323711660221 5.13020514248616
0.399999999999999 0.10594814290442 5.14742253617042
0.5 -0.0456921296539115 5.15854269928591
0.599999999999994 -0.189064610761797 5.15680573724011
0.699999999999996 -0.310150948389815 5.13704211057411
0.799999999999997 -0.39900122252477 5.09659788174042
0.899999999999999 -0.450950151725067 5.03493825963854
1 -0.466453201854229 4.95291071727076
1.09999999999999 -0.45080051147232 4.85240003049776
1.2 -0.412127104769883 4.734611840698
1.3 -0.360203134707554 4.60010628403308
1.4 -0.304193813418294 4.44802925301711
1.5 -0.251188777362891 4.27687545474801
1.59999999999999 -0.205201271112198 4.08555536041306
1.7 -0.166735900649122 3.87414376888175
1.8 -0.133791533804864 3.64526969769646
1.9 -0.102803403133166 3.4042123489521
2 -0.070441773271309 3.15903610270873
2.1 -0.0349778637699139 2.91914575689182
2.2 0.0025683943564303 2.6938506257882
2.3 0.0383860613010327 2.49054949392136
2.4 0.0664871146269626 2.31305392927599
2.5 0.0802924140896089 2.16074234539784
2.6 0.0745442705793273 2.02880222434583
2.7 0.0469455493107596 1.9094472684258
2.8 -0.000747695555723737 1.79397862430351
2.9 -0.0627486880052359 1.67495834254271
3 -0.130452752784834 1.54832916150801
3.1 -0.194522746761937 1.4144204752732
3.2 -0.247143749661053 1.27764480820991
3.3 -0.284264239046536 1.14505475807308
3.4 -0.306458493191091 1.02403932705489
3.5 -0.318649342482303 0.919856679895543
3.6 -0.328410451751569 0.833711911496463
3.7 -0.343356536236055 0.762082772610486
3.8 -0.36843978571639 0.697547969846482
3.9 -0.403970570883651 0.630960309935041
4 -0.44505997038257 0.554336182902424
4.1 -0.482760651767595 0.463595222662779
4.2 -0.506658080375043 0.360268461168912
4.3 -0.508171153087421 0.251538834292073
4.4 -0.483568109217096 0.148485289693224
4.5 -0.435691143983078 0.0629367446837303
4.6 -0.373740413300713 0.00384868975453756
4.7 -0.311068915734193 -0.0257668882951867
4.8 -0.261485233992406 -0.0302253754004997
4.9 -0.235108794985841 -0.0206229078649995
5 -0.235203803436114 -0.0119011746692288
5.1 -0.256565824906133 -0.0188912451237955
5.2 -0.286602535025288 -0.051874002720107
5.3 -0.308497796156278 -0.11331748993797
5.4 -0.305806732395023 -0.196696336425146
5.5 -0.267151197440441 -0.287665401267607
5.6 -0.189692470756565 -0.367624783877591
5.7 -0.0802863476747255 -0.418491748138338
5.8 0.0458953822042822 -0.427344212255062
5.9 0.169095690032609 -0.389861718733128
6 0.269793336457905 -0.311333550387533
6.1 0.333417346134908 -0.205218477057582
6.2 0.353527032485971 -0.0895782288195788
6.3 0.332730443060537 0.0174476524274652
6.4 0.281135719262689 0.10187249949498
6.5 0.212981292245729 0.156605848321521
6.6 0.142514303634623 0.182056342498193
6.7 0.0803913841897668 0.184487889850627
6.8 0.0316396922446813 0.17306650233973
6.9 -0.00432731830976962 0.156327104439691
7 -0.0319112954129039 0.139488764910151
7.1 -0.0564569170849687 0.12329044829021
7.2 -0.0813295904036728 0.104682169591435
7.3 -0.106148226654895 0.0790137054598756
7.4 -0.126562140546451 0.042827131292027
7.5 -0.135800316657221 -0.00379932100017111
7.6 -0.127237516124485 -0.056108504846851
7.7 -0.0972830131004798 -0.105409587487238
7.8 -0.047353697754879 -0.141254168876427
7.9 0.0156788138456818 -0.154519183398561
8 0.0807794634431929 -0.140320942069161
8.1 0.135444264419657 -0.0998019268767596
8.2 0.168983450924209 -0.0401946961172668
8.3 0.175309938115053 0.0269052742403899
8.4 0.154466038014579 0.0885123835960262
8.5 0.112377296654785 0.133569487355589
8.6 0.0589994588622886 0.155607345232614
8.7 0.00546209396210529 0.153958361201078
8.8 -0.0388765984140491 0.133248917564597
8.9 -0.0685574528672248 0.101426210384595
9 -0.0827541321441778 0.0670518637496219
9.1 -0.0845074880753671 0.0367835619249975
9.2 -0.0788635814746108 0.0138394704558671
9.3 -0.0706558562374404 -0.00212557202147168
9.4 -0.0627476874595985 -0.013836421963545
9.5 -0.0553392362303811 -0.0244517250096203
9.6 -0.0465195283315083 -0.0356776210046628
9.7 -0.0337735014089304 -0.0466845974591572
9.8 -0.015790597928536 -0.0542786934444668
9.9 0.00618920793437994 -0.0542468623571988
10 0.0280941705420084 -0.0433962079000083


==> images/fwi/modeling_1d/data_src-array-80_r4.5_c098.txt <==
rcv xrcv  ureal           uimag
1 -10 49.5235645713447 -3.67103091028111
2 -9.9 49.2103455600142 -4.35487196801723
3 -9.8 49.0262443624106 -4.33244430618716
4 -9.7 49.0266274155591 -3.61119015680734
5 -9.6 49.2585175317559 -2.35421780035243
6 -9.5 49.6907497207471 -0.802313424855905
7 -9.4 50.2390480440618 0.742254812136022
8 -9.3 50.7656366377398 2.00321356029831
9 -9.2 51.1146970769808 2.78365900275144
10 -9.1 51.1515623304454 3.00105070781575
11 -9 50.8159400947634 2.69558593539971
12 -8.9 50.1291098631406 2.01674222456156
13 -8.8 49.2144153395797 1.17979695204548
14 -8.7 48.2712744040535 0.410420363621407
15 -8.6 47.5350121970667 -0.109651626338865
16 -8.5 47.2215959507414 -0.283527004223024
17 -8.4 47.479364738118 -0.117943251141331
18 -8.3 48.3382604477279 0.287807369526626
19 -8.2 49.7016540068657 0.772866364941184
20 -8.1 51.3665379722971 1.15768009111274
21 -8 53.0353859342152 1.30092635631674
22 -7.9 54.4077748147332 1.12627156671166
23 -7.8 55.1994588097067 0.660279890313307
24 -7.7 55.2710131479265 -0.0133593859040069
25 -7.6 54.6004276574111 -0.752853032913217
26 -7.5 53.3017331260341 -1.41175413898362
27 -7.4 51.632036521013 -1.8535449979828
28 -7.3 49.8849495281685 -2.04884140523067
29 -7.2 48.3755149603278 -2.02282511670385
30 -7.1 47.34739376785 -1.87373074306599
31 -7 46.9379692157038 -1.74104071688184
32 -6.9 47.1424070294588 -1.75876751991874
33 -6.8 47.8246894891537 -2.01172563006451
34 -6.7 48.7499712009483 -2.50667014304144
35 -6.6 49.6388359164978 -3.164321813356
36 -6.5 50.2331733854646 -3.82792147175971
37 -6.4 50.3362639092938 -4.30200202107322
38 -6.3 49.8681788437157 -4.4016665524096
39 -6.2 48.8696917022929 -4.00017934667774
40 -6.1 47.4928667308562 -3.07123779188855
41 -6 45.9724463264755 -1.69868255454695
42 -5.9 44.5449512101714 -0.0645522339733107
43 -5.8 43.4371500210188 1.5819657446312
44 -5.7 42.7980046305242 2.98198336099031
45 -5.6 42.6794863663956 3.92501275201061
46 -5.5 43.0300021019748 4.29856270360099
47 -5.4 43.7154053741629 4.11598040585421
48 -5.3 44.551337596225 3.52199131210137
49 -5.2 45.3434187123907 2.75798929002547
50 -5.1 45.9217333288241 2.10763328301064
51 -5 46.194030357319 1.85709853950111
52 -4.9 46.1356758366849 2.2044782979552
53 -4.8 45.8031547195048 3.23460070198363
54 -4.7 45.307618686068 4.89082755446267
55 -4.6 44.7883174424257 6.98826407542598
56 -4.5 44.3792358455035 9.25202119691614
57 -4.4 44.194199582098 11.3607817561166
58 -4.3 44.2761948904689 13.0414262002073
59 -4.2 44.6193799820643 14.1143849934582
60 -4.1 45.1658532854991 14.4647865913347
61 -4 45.8205904641963 14.248929108057
62 -3.9 46.4763904474172 13.6314504083822
63 -3.8 47.0390506894958 12.9180316604956
64 -3.7 47.4438695867244 12.4271831437909
65 -3.6 47.6689371098623 12.446058103152
66 -3.5 47.7271317606187 13.1511987510038
67 -3.4 47.666720379925 14.5940224895638
68 -3.3 47.5571959585163 16.6957564507442
69 -3.2 47.44892202039 19.224346127858
70 -3.1 47.3847691465671 21.8817215590237
71 -3 47.3924234477345 24.3578983798649
72 -2.9 47.4626019497148 26.3781684505778
73 -2.8 47.5426618858462 27.7462651639483
74 -2.7 47.5869437523039 28.4143185327546
75 -2.6 47.5499085620659 28.4717060159696
76 -2.5 47.3891625569861 28.1088401650792
77 -2.4 47.0864131230642 27.5973247834026
78 -2.3 46.6461756502837 27.2265186804688
79 -2.2 46.0897447209179 27.2370601905357
80 -2.1 45.450962785902 27.7827013165813
81 -2 44.7678586399989 28.9012224287631
82 -1.9 44.064793058279 30.4981637079453
83 -1.8 43.3621612892501 32.3864200636725
84 -1.7 42.6606871479753 34.3110966153451
85 -1.6 41.9503230015395 36.0023548998767
86 -1.5 41.218459623251 37.2293011134997
87 -1.4 40.462822784425 37.8450659737363
88 -1.3 39.6937144412855 37.8070759811861
89 -1.2 38.9392578913171 37.1767620725583
90 -1.1 38.2470356048809 36.1064025107655
91 -1 37.6755774468743 34.8067827705297
92 -0.9 37.2848684845601 33.5054108545002
93 -0.799999999999999 37.1202205524767 32.4043030798364
94 -0.699999999999999 37.20760574626 31.6482156742667
95 -0.6 37.5346657562873 31.3022445977795
96 -0.5 38.0534311002833 31.3481725367332
97 -0.399999999999999 38.6796528290039 31.6946755945551
98 -0.299999999999999 39.323938878807 32.201781065804
99 -0.199999999999999 39.8785647251566 32.7130989700303
100 -0.0999999999999996 40.2530965288784 33.0859834618889
101 0 40.3851867470754 33.2213327620125
102 0.0999999999999996 40.2532180744747 33.0850025788101
103 0.199999999999999 39.8791401642138 32.71239463401
104 0.299999999999999 39.3246785989492 32.2009347132822
105 0.399999999999999 38.6805977664207 31.6935134798638
106 0.5 38.0505852141237 31.3472997018943
107 0.6 37.5331917336777 31.3010915928449
108 0.699999999999999 37.2072931571665 31.646843046484
109 0.799999999999999 37.119042218247 32.4015848564248
110 0.9 37.2817416322044 33.5035072749686
111 1 37.6716814598928 34.8048722908248
112 1.1 38.2441866597564 36.1058107257338
113 1.2 38.9363621035862 37.1750797877128
114 1.3 39.6911922541241 37.8062132308791
115 1.4 40.4550373959426 37.8435543266327
116 1.5 41.2121180643181 37.2247983581613
117 1.6 41.9494745668101 35.9975163620658
118 1.7 42.6599327533623 34.3097133368198
119 1.8 43.3641835737302 32.3853896970637
120 1.9 44.0622846445753 30.4976899874119
121 2 44.7611297020587 28.8979653105917
122 2.1 45.4503060898859 27.784640833437
123 2.2 46.0898529417111 27.2360785475469
124 2.3 46.6478055728247 27.2268614822337
125 2.4 47.0895279681244 27.6006120498097
126 2.5 47.3911524218725 28.1048284961772
127 2.6 47.5522364935447 28.4709248388925
128 2.7 47.589445361441 28.4168905345871
129 2.8 47.5430125784253 27.7448102680426
130 2.9 47.4642686324469 26.3751521199103
131 3 47.4044269341101 24.3590927055106
132 3.1 47.3914608615018 21.8821111651174
133 3.2 47.448129513595 19.2200708591934
134 3.3 47.5555457481122 16.693719302491
135 3.4 47.6676758079958 14.5978601825154
136 3.5 47.7267673907754 13.151569274781
137 3.6 47.6680291172236 12.4456965845104
138 3.7 47.4429194416192 12.4284224156074
139 3.8 47.0370518818531 12.9174790058577
140 3.9 46.4738296279999 13.6303994877731
141 4 45.8198506220815 14.2508342379059
142 4.1 45.1656513944007 14.4774794107294
143 4.2 44.6185050767245 14.1021956926073
144 4.3 44.2751599698015 13.0433861709705
145 4.4 44.1936356441108 11.3618594199025
146 4.5 44.3814218465508 9.25006193009388
147 4.6 44.787545653013 6.9888992109731
148 4.7 45.3082073050491 4.89097485778317
149 4.8 45.8058030997877 3.23393289762422
150 4.9 46.138023851487 2.20430241950594
151 5 46.195317884864 1.85722760493501
152 5.1 45.9222155305327 2.10843318679705
153 5.2 45.3414999058584 2.75658745508948
154 5.3 44.5516255844637 3.52306976466471
155 5.4 43.7158873162481 4.117680062595
156 5.5 43.0295767464611 4.29877216467258
157 5.6 42.6783380728214 3.92484187061052
158 5.7 42.7961395424913 2.98111284815074
159 5.8 43.4354876947353 1.5808538688757
160 5.9 44.5434764717344 -0.0658730668590675
161 6 45.971817404843 -1.70005760005121
162 6.1 47.4970618376515 -3.0739420353466
163 6.2 48.8699718099433 -4.00293961623249
164 6.3 49.8673618662267 -4.40255910051822
165 6.4 50.3416059611043 -4.31474866120108
166 6.5 50.233093383935 -3.82793621911982
167 6.6 49.6402757449178 -3.16374705843511
168 6.7 48.7463935191869 -2.50520825183017
169 6.8 47.8207798262008 -2.00883393629433
170 6.9 47.139216166871 -1.75655631352166
171 7 46.9354045894804 -1.74004566610734
172 7.1 47.3443260237516 -1.8730268218775
173 7.2 48.3720752755787 -2.02243709185833
174 7.3 49.8836608834987 -2.04972654844697
175 7.4 51.6317229825491 -1.85516418851093
176 7.5 53.3064877165599 -1.40728316449916
177 7.6 54.6006668137705 -0.755267517171633
178 7.7 55.2728113617156 -0.0154915845077985
179 7.8 55.1993818839814 0.660983121793849
180 7.9 54.4013043720952 1.13078772777839
181 8 53.0393377719343 1.30359944923646
182 8.1 51.3694778312511 1.1567587479007
183 8.2 49.7049367639639 0.772594799918405
184 8.3 48.3366948546653 0.289139507948184
185 8.4 47.4763070263272 -0.115910328876018
186 8.5 47.2205765267434 -0.283622304121437
187 8.6 47.5339195983103 -0.109850516109119
188 8.7 48.2711643404378 0.409865446868015
189 8.8 49.213660357666 1.17754119003173
190 8.9 50.1309624380836 2.01642116947976
191 9 50.819099157629 2.69583223698582
192 9.1 51.1573427313298 3.00204552778875
193 9.2 51.1190941605075 2.78541471804552
194 9.3 50.7704184643157 2.0054753315786
195 9.4 50.242384158814 0.745135928232604
196 9.5 49.6879685032216 -0.798726404694809
197 9.6 49.2507184225845 -2.34483764328444
198 9.7 49.0219090146094 -3.60247604471988
199 9.8 49.022798445392 -4.32325992738692
200 9.9 49.2175919178621 -4.35377750059504
201 10 49.5243320419368 -3.67316737161464


==> images/fwi/modeling_2d_Uscat/data_rcv/data_rcv.txt <==
xrcv uscatuinc_real uscatuinc_imag utot_real utot_imag uscatline_real uscatline_imag              uborn_real uborn_imag
-10 0.023670892575531 0.00498992776516219 -0.00233042572708643 -0.00747851551858086 -7.17643411128985e-05 0.000134024472501072                                 2.851395624160503e-02     7.063053719185247e-04    
-9.9 0.0261321536301431 -0.00363594761243167 -0.00242661209107646 -0.00738649870462116 -2.73832792788784e-05 0.000125676767159319                              2.823060228342342e-02    -9.729856463038011e-03
-9.8 0.0251562948175875 -0.013363125331784 -0.00260299104999974 -0.00725395827698851 -1.26592083693521e-06 0.000106158860480378                                2.399273674003892e-02    -1.980785446952937e-02
-9.7 0.0203386511657873 -0.0226221010138988 -0.00282020651543981 -0.0070794002484438 7.21676340193975e-06 8.75770794674076e-05                                 1.623770064027298e-02    -2.791146626977518e-02
-9.6 0.0120736391632682 -0.0297693478691413 -0.00303415534775559 -0.00687833558170785 4.36074937560076e-06 7.93465935295078e-05                                6.076573113243728e-03    -3.276109148343870e-02
-9.5 0.00150263035456477 -0.0334928496002831 -0.0032062912470062 -0.00668068457963881 -3.239124407306e-07 8.58460058604064e-05                                -4.960562681162755e-03    -3.370074278060890e-02
-9.4 -0.00974500166346871 -0.0331375178266666 -0.00331193258439406 -0.00652397059912405 2.91297853971702e-06 0.000105606128701898                             -1.528213045086434e-02    -3.082223298381381e-02
-9.3 -0.0199442916356934 -0.0288568557052419 -0.00334462082587498 -0.00644418430304778 2.13559054241222e-05 0.000132062001418145                              -2.359544980913761e-02    -2.489467967108158e-02
-9.2 -0.0276878148356445 -0.021548589091668 -0.00331568502770413 -0.00646675357174076 5.79927977382459e-05 0.000155515791249442                               -2.917086701254127e-02    -1.712361504524157e-02
-9.1 -0.0322015733002434 -0.0125953281216863 -0.00324943598822914 -0.00659993986957416 0.000110866515097098 0.00016571333806779                               -3.194002830569369e-02    -8.812263051837162e-03
-9 -0.0334757013252257 -0.0034876069812091 -0.00317550271510406 -0.00683226864703326 0.000173595846657568 0.000154369256278162                                -3.240785621790401e-02    -1.023852434966635e-03
-8.9 -0.0321778375707589 0.00456067280112419 -0.00312046131056871 -0.00713451327164493 0.00023679664848603 0.000117074410370882                               -3.141186196221880e-02     5.659162102826907e-03
-8.8 -0.0293814562534879 0.0108945135064335 -0.00310095350911319 -0.00746559653040058 0.000289990326560802 5.42348128910655e-05                               -2.980557329637469e-02     1.121397139329787e-02
-8.7 -0.026195185947921 0.0155202236857592 -0.00311997254619616 -0.00778085338500449 0.000323564989156425 -2.90483071350061e-05                               -2.816274571856807e-02     1.607854417023554e-02
-8.6 -0.0234063630105569 0.0190047185535607 -0.0031670771513474 -0.00804063065199129 0.000330428217887234 -0.00012401068121954                                -2.659033823849649e-02     2.091190310912166e-02
-8.5 -0.0212451701023922 0.0222085371439684 -0.00322224124655099 -0.00821726534499931 0.000307115244885709 -0.000219859893118124                              -2.470405684866190e-02     2.629120729987218e-02
-8.4 -0.0193373988542084 0.0259374887564492 -0.0032621355488816 -0.00829902042854875 0.000254248208108248 -0.000305635854920969                               -2.177101022726060e-02     3.244047175407531e-02
-8.3 -0.0168561166743413 0.0306201803609919 -0.00326708955123537 -0.00829038720866589 0.00017635110449626 -0.000371940816124372                               -1.697425880341421e-02     3.907475548545816e-02
-8.2 -0.0128227863526193 0.0361092450845701 -0.00322691079702605 -0.00820905371577261 8.11008548877328e-05 -0.000412266125514946                              -9.718219619740500e-03     4.540821683755310e-02
-8.1 -0.00646436826219888 0.0416662130100804 -0.00314412607532477 -0.00808056486953513 -2.18562747963096e-05 -0.000423754388577977                             1.178217218440810e-04     5.032532003070977e-02
-8 0.00248270284177172 0.0461351268404365 -0.00303392510578076 -0.00793210635718455 -0.000122358588807982 -0.000407345343069744                                1.205540872940879e-02     5.266618096779561e-02
-7.9 0.0136139880893995 0.0482543647637351 -0.00292092966441588 -0.00778687182460281 -0.000211258014041744 -0.00036734346919171                                2.506139115692818e-02     5.154354022287517e-02
-7.8 0.0258926286196391 0.0470157741676759 -0.00283366476357473 -0.0076601639371035 -0.000281803403303893 -0.000310510071796657                                3.775185012998411e-02     4.659958551368743e-02
-7.7 0.0378704685874005 0.0419665423551123 -0.00279809990144362 -0.00755785094583801 -0.000330648949149925 -0.000244826845302848                               4.870026244156856e-02     3.812810605249952e-02
-7.6 0.0480322382644192 0.0333657892829264 -0.00283176416972851 -0.00747720291366472 -0.000358285238396199 -0.000178109071127335                               5.676492755467318e-02     2.702589780555950e-02
-7.5 0.0551652933570949 0.0221495204236643 -0.00293972001367825 -0.00740960882618923 -0.000368765101654401 -0.000116668197568628                               6.134529957271267e-02     1.458566752025547e-02
-7.4 0.0586509465682407 0.00971212428207392 -0.003113190718007 -0.00734432957935841 -0.00036871832799678 -6.42320133921737e-05                                 6.249707094312443e-02     2.187038398627808e-03
-7.3 0.0585967366162067 -0.00243561684250817 -0.0033310133812495 -0.00727231765725277 -0.000365799583307964 -2.1316142063338e-05                               6.087556401852112e-02    -9.029808438769658e-03
-7.2 0.0557746970907168 -0.013037621704057 -0.00356348357175684 -0.00718922267689061 -0.000366857750449854 1.48078330267738e-05                                5.752471453350335e-02    -1.841936343518793e-02
-7.1 0.0513852775706373 -0.0213907450926868 -0.00377769885873047 -0.00709695336646372 -0.000376211115935782 4.94898418226834e-05                               5.357115672524197e-02    -2.594705585031764e-02
-7 0.0467144034345407 -0.0274891745648287 -0.00394327650193136 -0.00700351168400754 -0.000394426686777823 8.94867385280796e-05                                 4.990795706824245e-02    -3.213775586165075e-02
-6.9 0.0427790382260076 -0.0319772673471232 -0.00403733749073014 -0.00692118284400634 -0.000417917911893056 0.000141350208550121                               4.695379232264850e-02    -3.787390721697167e-02
-6.8 0.040057405099724 -0.0359262238735052 -0.00404788231687616 -0.00686349517962688 -0.000439504267514916 0.000209724814366741                                4.455103669135479e-02    -4.410116707425267e-02
-6.7 0.0383744354882828 -0.0404980651708423 -0.00397506210186649 -0.00684160943586984 -0.000449855591980809 0.00029592377162039                                4.202707712985201e-02    -5.152325146449695e-02
-6.6 0.0369690408402846 -0.0465902160600598 -0.00383028269588022 -0.0068609253753016 -0.000439527849852468 0.000397130780977372                                3.839843963329696e-02    -6.036881031975642e-02
-6.5 0.0347201702367547 -0.0545577571751817 -0.00363348188656705 -0.0069186840940478 -0.000401141666301972 0.000506469499819042                                3.265938464891462e-02    -7.029194229918910e-02
-6.4 0.0304670126936821 -0.0640876484099132 -0.00340922116394752 -0.00700319064948776 -0.00033120329778386 0.000614003164332586                                2.407560411204950e-02    -8.043082332465738e-02
-6.3 0.0233359632235616 -0.0742568064785883 -0.00318239037594785 -0.00709499538204604 -0.00023113630333773 0.000708512914203435                                1.240459604628677e-02    -8.960635174373076e-02
-6.2 0.0129882724062237 -0.0837558975368603 -0.00297432228138195 -0.0071699895141566 -0.00010726638766425 0.000779706117110613                                -2.013923367447566e-03    -9.660624980735009e-02
-6.1 -0.000273910964807276 -0.0912168456995109 -0.00279996822285696 -0.0072039532261683 3.02604226723024e-05 0.000820377848627446                             -1.831830914727987e-02    -1.004791380513013e-01
-6 -0.0155665485991279 -0.0955559869033438 -0.00266653226492115 -0.00717772531212429 0.000169403057861253 0.000828028107021541                                -3.531688878319229e-02    -1.007626030685623e-01
-5.9 -0.0316282447229256 -0.0962428994015637 -0.00257365127174883 -0.00708193186799282 0.000298581040486167 0.000805536984463458                              -5.175931901133669e-02    -9.758847258272497e-02
-5.8 -0.0471149535509011 -0.093426828128196 -0.00251490215444203 -0.00692019078170283 0.000408954458233686 0.000760701563422768                               -6.661720045784927e-02    -9.164152765413865e-02
-5.7 -0.0609094908872284 -0.0878915318501414 -0.00248017278094548 -0.00670993341319585 0.00049614491974615 0.000704695863568256                               -7.930451492105042e-02    -8.398556276712203e-02
-5.6 -0.0723702309644342 -0.0808543290262736 -0.00245829619711644 -0.00648043263057239 0.000561042657253168 0.000649766542469746                              -8.978662191135577e-02    -7.580320249471593e-02
-5.5 -0.0814615962967578 -0.0736640656830737 -0.00243934472331735 -0.00626821493440229 0.00060954557057665 0.000606659948434726                               -9.855633976490730e-02    -6.811526938132556e-02
-5.4 -0.0887398790112165 -0.0674758903143217 -0.0024161101196277 -0.00611063478678991 0.000651301032806516 0.000582344640173283                               -1.064887454602959e-01    -6.154768074007040e-02
-5.3 -0.0952031993884497 -0.0629830375474715 -0.00238452870773875 -0.00603885536595698 0.000697721407986684 0.000578530326333321                              -1.146143429990162e-01    -5.619935039128391e-02
-5.2 -0.102045363714942 -0.0602679895322856 -0.00234309235828547 -0.00607168679294968 0.000759679875391125 0.000591305054496704                               -1.238668177729106e-01    -5.163802473045882e-02
-5.1 -0.110373212526844 -0.0588032471354614 -0.00229155052355038 -0.00621161270301391 0.000845341861929927 0.000611961620857897                               -1.348638070283661e-01    -4.701964498955633e-02
-5 -0.12095216523618 -0.0575945524113173 -0.00222938983475238 -0.00644390127009395 0.000958546249765134 0.000628822318982567                                  -1.477678385855338e-01    -4.129853019815964e-02
-4.9 -0.134035154196766 -0.0554263776088701 -0.00215462914317278 -0.00673904150941585 0.0010980339701627 0.000629659598863068                                 -1.622537652380299e-01    -3.347684135025357e-02
-4.8 -0.149309288848458 -0.0511484797421145 -0.00206337331371118 -0.00705802393916439 0.00125765605780915 0.000604195442884861                                -1.775843010010088e-01    -2.283600650152520e-02
-4.7 -0.165967769094313 -0.0439372308615041 -0.00195034951322321 -0.00735937089364776 0.00142751076887117 0.000546165273098304                                -1.927724224184809e-01    -9.100250990188052e-03
-4.6 -0.182887832291703 -0.0334758869676874 -0.00181035940532039 -0.00760646416718256 0.00159579173915973 0.000454545112673388                                -2.067929949358030e-01     7.499783940883662e-03
-4.5 -0.198874297266228 -0.020019887806313 -0.00164029443882046 -0.00777369832649156 0.00175100344400867 0.000333731055448387                                 -2.187985749051366e-01     2.627203698334468e-02
-4.4 -0.212916385104287 -0.00434043751113413 -0.00144115603275221 -0.00785030146083098 0.001884135855531 0.000192680824364725                                 -2.282963036459599e-01     4.620210324546556e-02
-4.3 -0.224404651571867 0.0124345899945907 -0.00121945647587261 -0.00784122158348994 0.00199039717614423 4.3229334695416e-05                                  -2.352527122374767e-01     6.615357144115637e-02
-4.2 -0.233264569821228 0.0290442550850522 -0.000987474274219038 -0.0077651292788944 0.00207018131192729 -0.000102065728108685                                -2.401084750388945e-01     8.508669194437755e-02
-4.1 -0.239981167950616 0.0443350626821989 -0.00076208262079412 -0.00765017328695323 0.00212908375976426 -0.000232128613226958                                -2.437025714588051e-01     1.022516506300488e-01
-4 -0.245511418572396 0.0574714983395693 -0.000562206725582848 -0.00752851269237448 0.00217695377371295 -0.000339220510693626                                 -2.471218879479686e-01     1.173203874191197e-01
-3.9 -0.251103410431248 0.0680789671299815 -0.000405315208547538 -0.00743076740042586 0.00222615178338136 -0.000420134361291603                               -2.515054013913152e-01     1.304346682817790e-01
-3.8 -0.258059428766109 0.0762964027449258 -0.000303627648085929 -0.0073813840641441 0.00228933495732882 -0.000476553830117719                                -2.578397775918492e-01     1.421648428718998e-01
-3.7 -0.267490505955592 0.0827330503315489 -0.000260855265277016 -0.00739558050090382 0.00237718890117895 -0.000514552825455566                               -2.667843523197314e-01     1.533901495871946e-01
-3.6 -0.2801108287856 0.0883405191142947 -0.000270247441896697 -0.00747811907421897 0.00249653771461965 -0.000543354972630175                                 -2.785578393036543e-01     1.651247875338153e-01
-3.5 -0.296111533968205 0.0942248196647698 -0.000314496989546978 -0.00762378142993045 0.00264919170286244 -0.000573586056266161                               -2.929075817902078e-01     1.783223105022953e-01
-3.4 -0.315136769008859 0.101432148560471 -0.000367705013490416 -0.00781915532322549 0.00283174451849592 -0.000615323281236283                                -3.091666439646142e-01     1.936932464993112e-01
-3.3 -0.336363944862033 0.110745721065878 -0.000399194224875361 -0.00804523121316549 0.00303633949597655 -0.000676266780917795                                -3.263873161953715e-01     2.115672275985915e-01
-3.2 -0.358669284751382 0.122528631437756 -0.000378572768600063 -0.00828032385090795 0.00325222993254352 -0.000760330673392698                                -3.435249239775003e-01     2.318222295176665e-01
-3.1 -0.380843466847231 0.136639810276033 -0.000281168581832822 -0.00850293035496615 0.00346780326865982 -0.000866878141731785                                -3.596362297217919e-01     2.538913761111884e-01
-3 -0.401813715076255 0.15243764678065 -9.2834856138643e-05 -0.0086942508049955 0.00367265863695207 -0.000990717789673597                                     -3.740543237644656e-01     2.768442451513295e-01
-2.9 -0.42082963421388 0.168870558279543 0.000186804075640351 -0.00884018561540869 0.00385933726421536 -0.00112285229721799                                   -3.865073216760246e-01     2.995269916758569e-01
-2.8 -0.437579758861943 0.184638251188276 0.000543350535354879 -0.00893267173702498 0.00402439979591319 -0.00125184472094348                                  -3.971602435306860e-01     3.207360094678660e-01
-2.7 -0.452221563457008 0.198394535289796 0.000949177765021567 -0.00897024350224908 0.0041686975617813 -0.00136556402270326                                   -4.065753945803132e-01     3.393949038937954e-01
-2.6 -0.465325674142944 0.208955021713115 0.00136737441762824 -0.00895773746554744 0.00429685706681664 -0.00145300901770663                                   -4.156027245974796e-01     3.547050623760054e-01
-2.5 -0.477751115059786 0.215472638564804 0.00175750515780527 -0.00890513480356229 0.00441614752762023 -0.00150590198881098                                   -4.252243728794850e-01     3.662458922562892e-01
-2.4 -0.490479316123184 0.217550931556834 0.00208225393815145 -0.00882565924872886 0.00453499803338228 -0.00151979257419991                                   -4.363842556623373e-01     3.740106556690289e-01
-2.3 -0.504438606937456 0.215278148756814 0.00231381915171068 -0.00873340240539144 0.00466145871311687 -0.00149451000398871                                   -4.498331399838479e-01     3.783757845632210e-01
-2.2 -0.520348195176971 0.209181222152598 0.00243892366939501 -0.0086408853881696 0.00480186330971074 -0.00143392727231987                                    -4.660130425738426e-01     3.800132403544546e-01
-2.1 -0.53860294950002 0.200114251396534 0.00246149607589337 -0.00855703108921554 0.00495986896119655 -0.00134512773010428                                    -4.849943476756760e-01     3.797646529427628e-01
-2 -0.559210341768077 0.189107452471936 0.00240244723844781 -0.00848597391391429 0.0051359511262741 -0.00123716602891863                                      -5.064677989184109e-01     3.785010112225370e-01
-1.9 -0.581781323675803 0.177207386158932 0.00229645284493705 -0.00842696556698108 0.00532734456356563 -0.00111967106112325                                   -5.297842757210917e-01     3.769919196618493e-01
-1.8 -0.605569631046297 0.165337035189671 0.00218617847138587 -0.00837537977365587 0.00552836299954991 -0.00100153988212615                                   -5.540297561723326e-01     3.758042836727051e-01
-1.7 -0.629549764278505 0.154196238912348 0.00211485829810856 -0.00832454334606877 0.00573100539877451 -0.000889923378919753                                  -5.781214127510208e-01     3.752430409848401e-01
-1.6 -0.65252229561777 0.144211812938163 0.00211847448662196 -0.0082679072299822 0.0059257582648687 -0.000789622930390038                                     -6.009124087494064e-01     3.753380389522926e-01
-1.5 -0.673235116295869 0.135535599837614 0.00221891353094326 -0.00820098721505553 0.00610251681908103 -0.000702925053262992                                  -6.212959532648775e-01     3.758732278988799e-01
-1.4 -0.690509595976272 0.128080467707302 0.00241936395920862 -0.0081225804056284 0.00625155884931494 -0.000629820265697112                                   -6.383018452789462e-01     3.764484443090254e-01
-1.3 -0.703360694896567 0.121580397046408 0.00270287414265063 -0.00803498093262012 0.00636450517236175 -0.000568499007295195                                  -6.511800878273148e-01     3.765609335468682e-01
-1.2 -0.711099900926406 0.115661206057044 0.00303446099962476 -0.00794321184356277 0.00643519069357221 -0.0005159974316547                                    -6.594661768161832e-01     3.756933732003567e-01
-1.1 -0.713410154903872 0.109911759686608 0.00336653827342189 -0.00785356950773379 0.0064603585774485 -0.000468875227886019                                   -6.630222376917363e-01     3.733968491485005e-01
-1 -0.710383600169641 0.103949625317164 0.0036468271998523 -0.0077719562925492 0.00644008906248378 -0.000423835319635488                                      -6.620485522064938e-01     3.693600408378376e-01
-0.9 -0.70251665881928 0.0974781965494645 0.00382743525222907 -0.00770250351483787 0.00637789344681043 -0.000378228153649192                                  -6.570621768508882e-01     3.634588629323660e-01
-0.799999999999999 -0.690662477746822 0.0903333070578084 0.00387353323495125 -0.00764685696163888 0.0062804448183392 -0.000330410791873826                    -6.488434974684968e-01     3.557833733307725e-01
-0.699999999999999 -0.675947228111365 0.0825164871413595 0.0037700820131952 -0.00760425978860958 0.0061569730540555 -0.000279948381677944                     -6.383568967889961e-01     3.466407090855012e-01
-0.6 -0.659662502945824 0.0742104637865738 0.00352536219711228 -0.00757230462515279 0.0060184080882589 -0.000227654229156783                                  -6.266566854257987e-01     3.365343401211388e-01
-0.5 -0.643149489335851 0.0657718695409303 0.00317059523054884 -0.00754802619101883 0.00587639592301429 -0.00017547021312302                                  -6.147923358552138e-01     3.261214016855464e-01
-0.399999999999999 -0.627690593473251 0.0576976710532454 0.0027556200310679 -0.00752893116566856 0.00574232385259817 -0.000126197838595568                    -6.037266490383832e-01     3.161515819445321e-01
-0.299999999999999 -0.614420678984371 0.0505658817043523 0.00234128511997305 -0.00751363127957463 0.00562647136687645 -8.31052124394957e-05                   -5.942766061650010e-01     3.073930468712085e-01
-0.199999999999999 -0.604264073711929 0.0449568515597854 0.00198980593972624 -0.00750192579055976 0.00553735824230947 -4.94552878556129e-05                   -5.870803461375202e-01     3.005529021965339e-01
-0.0999999999999996 -0.597896863776842 0.0413670902316976 0.00175471252920057 -0.00749440008070102 0.00548130675808719 -2.80201593748043e-05                  -5.825868980421350e-01     2.962011981500139e-01
0 -0.595728791282131 0.0401311541020774 0.00167210380113228 -0.00749178575132382 0.00546218895069212 -2.06573045327223e-05                                    -5.810601692223385e-01     2.947079017444742e-01
0.0999999999999996 -0.597896863776841 0.041367090231698 0.00175471252920058 -0.00749440008070099 0.00548130675808719 -2.80201593747618e-05                    -5.825868980421357e-01     2.962011981500134e-01
0.199999999999999 -0.604264073711929 0.044956851559786 0.00198980593972625 -0.00750192579055971 0.00553735824230947 -4.94552878555479e-05                     -5.870803461375215e-01     3.005529021965330e-01
0.299999999999999 -0.614420678984371 0.050565881704353 0.00234128511997307 -0.00751363127957459 0.00562647136687646 -8.31052124394297e-05                     -5.942766061650024e-01     3.073930468712075e-01
0.399999999999999 -0.627690593473251 0.0576976710532461 0.00275562003106793 -0.00752893116566853 0.00574232385259819 -0.000126197838595526                    -6.037266490383847e-01     3.161515819445313e-01
0.5 -0.643149489335851 0.0657718695409306 0.00317059523054887 -0.00754802619101883 0.00587639592301433 -0.000175470213123019                                  -6.147923358552150e-01     3.261214016855460e-01
0.6 -0.659662502945824 0.0742104637865735 0.00352536219711232 -0.00757230462515281 0.00601840808825895 -0.000227654229156824                                  -6.266566854257997e-01     3.365343401211390e-01
0.699999999999999 -0.675947228111365 0.0825164871413587 0.00377008201319523 -0.00760425978860962 0.00615697305405554 -0.000279948381678014                    -6.383568967889968e-01     3.466407090855020e-01
0.799999999999999 -0.690662477746822 0.0903333070578071 0.00387353323495127 -0.00764685696163893 0.00628044481833922 -0.000330410791873905                    -6.488434974684972e-01     3.557833733307736e-01
0.9 -0.702516658819279 0.0974781965494631 0.00382743525222907 -0.00770250351483792 0.00637789344681044 -0.000378228153649258                                  -6.570621768508885e-01     3.634588629323670e-01
1 -0.71038360016964 0.103949625317163 0.0036468271998523 -0.00777195629254923 0.00644008906248377 -0.000423835319635519                                       -6.620485522064941e-01     3.693600408378381e-01
1.1 -0.71341015490387 0.109911759686607 0.00336653827342187 -0.00785356950773379 0.00646035857744846 -0.000468875227886004                                    -6.630222376917357e-01     3.733968491485003e-01
1.2 -0.711099900926404 0.115661206057044 0.00303446099962474 -0.00794321184356275 0.00643519069357217 -0.000515997431654642                                   -6.594661768161820e-01     3.756933732003562e-01
1.3 -0.703360694896565 0.121580397046408 0.00270287414265062 -0.00803498093262009 0.00636450517236172 -0.00056849900729511                                    -6.511800878273131e-01     3.765609335468676e-01
1.4 -0.690509595976271 0.128080467707303 0.00241936395920863 -0.00812258040562837 0.00625155884931493 -0.000629820265697019                                   -6.383018452789440e-01     3.764484443090252e-01
1.5 -0.673235116295868 0.135535599837615 0.00221891353094327 -0.0082009872150555 0.00610251681908106 -0.000702925053262911                                    -6.212959532648752e-01     3.758732278988805e-01
1.6 -0.65252229561777 0.144211812938165 0.00211847448662198 -0.0082679072299822 0.00592575826486874 -0.00078962293038998                                      -6.009124087494044e-01     3.753380389522941e-01
1.7 -0.629549764278505 0.154196238912349 0.00211485829810858 -0.00832454334606878 0.00573100539877456 -0.000889923378919723                                   -5.781214127510192e-01     3.752430409848422e-01
1.8 -0.605569631046297 0.165337035189672 0.00218617847138588 -0.00837537977365588 0.00552836299954995 -0.00100153988212614                                    -5.540297561723317e-01     3.758042836727072e-01
1.9 -0.581781323675804 0.177207386158932 0.00229645284493704 -0.00842696556698109 0.00532734456356565 -0.00111967106112325                                    -5.297842757210912e-01     3.769919196618511e-01
2 -0.559210341768078 0.189107452471935 0.00240244723844779 -0.0084859739139143 0.00513595112627408 -0.00123716602891863                                       -5.064677989184109e-01     3.785010112225382e-01
2.1 -0.53860294950002 0.200114251396534 0.00246149607589334 -0.00855703108921554 0.0049598689611965 -0.00134512773010428                                      -4.849943476756757e-01     3.797646529427635e-01
2.2 -0.520348195176971 0.209181222152597 0.00243892366939497 -0.00864088538816959 0.00480186330971068 -0.00143392727231987                                    -4.660130425738421e-01     3.800132403544548e-01
2.3 -0.504438606937456 0.215278148756814 0.00231381915171065 -0.00873340240539143 0.00466145871311681 -0.00149451000398871                                    -4.498331399838469e-01     3.783757845632212e-01
2.4 -0.490479316123184 0.217550931556834 0.00208225393815143 -0.00882565924872884 0.00453499803338223 -0.00151979257419991                                    -4.363842556623358e-01     3.740106556690291e-01
2.5 -0.477751115059786 0.215472638564805 0.00175750515780526 -0.00890513480356227 0.00441614752762022 -0.00150590198881098                                    -4.252243728794834e-01     3.662458922562897e-01
2.6 -0.465325674142945 0.208955021713116 0.00136737441762824 -0.00895773746554742 0.00429685706681665 -0.00145300901770663                                    -4.156027245974783e-01     3.547050623760062e-01
2.7 -0.452221563457009 0.198394535289796 0.00094917776502158 -0.00897024350224906 0.00416869756178133 -0.00136556402270326                                    -4.065753945803127e-01     3.393949038937966e-01
2.8 -0.437579758861944 0.184638251188276 0.000543350535354891 -0.00893267173702495 0.00402439979591322 -0.00125184472094348                                   -3.971602435306862e-01     3.207360094678672e-01
2.9 -0.420829634213881 0.168870558279542 0.000186804075640354 -0.00884018561540866 0.00385933726421538 -0.00112285229721796                                   -3.865073216760253e-01     2.995269916758581e-01
3 -0.401813715076256 0.152437646780649 -9.28348561386546e-05 -0.00869425080499546 0.00367265863695207 -0.000990717789673558                                   -3.740543237644665e-01     2.768442451513303e-01
3.1 -0.38084346684723 0.136639810276033 -0.000281168581832848 -0.00850293035496611 0.0034678032686598 -0.000866878141731736                                   -3.596362297217927e-01     2.538913761111891e-01
3.2 -0.358669284751381 0.122528631437756 -0.000378572768600095 -0.00828032385090792 0.00325222993254349 -0.000760330673392648                                 -3.435249239775010e-01     2.318222295176669e-01
3.3 -0.336363944862032 0.110745721065878 -0.000399194224875391 -0.00804523121316547 0.00303633949597652 -0.000676266780917757                                 -3.263873161953719e-01     2.115672275985918e-01
3.4 -0.315136769008858 0.101432148560472 -0.000367705013490432 -0.00781915532322549 0.00283174451849592 -0.000615323281236264                                 -3.091666439646146e-01     1.936932464993115e-01
3.5 -0.296111533968204 0.0942248196647717 -0.000314496989546974 -0.00762378142993046 0.00264919170286247 -0.000573586056266168                                -2.929075817902083e-01     1.783223105022958e-01
3.6 -0.2801108287856 0.0883405191142969 -0.000270247441896673 -0.00747811907421899 0.0024965377146197 -0.000543354972630203                                   -2.785578393036549e-01     1.651247875338158e-01
3.7 -0.267490505955592 0.0827330503315509 -0.000260855265276978 -0.00739558050090385 0.00237718890117902 -0.000514552825455602                                -2.667843523197325e-01     1.533901495871950e-01
3.8 -0.25805942876611 0.0762964027449273 -0.00030362764808589 -0.00738138406414412 0.00228933495732889 -0.00047655383011775                                   -2.578397775918507e-01     1.421648428718999e-01
3.9 -0.251103410431249 0.0680789671299822 -0.00040531520854751 -0.00743076740042587 0.00222615178338142 -0.000420134361291621                                 -2.515054013913169e-01     1.304346682817787e-01
4 -0.245511418572397 0.0574714983395692 -0.000562206725582844 -0.00752851269237447 0.00217695377371297 -0.000339220510693624                                  -2.471218879479703e-01     1.173203874191190e-01
4.1 -0.239981167950616 0.0443350626821982 -0.000762082620794143 -0.00765017328695322 0.00212908375976425 -0.000232128613226937                                -2.437025714588065e-01     1.022516506300479e-01
4.2 -0.233264569821228 0.0290442550850512 -0.000987474274219084 -0.00776512927889438 0.00207018131192725 -0.000102065728108655                                -2.401084750388955e-01     8.508669194437650e-02
4.3 -0.224404651571867 0.0124345899945898 -0.00121945647587267 -0.00784122158348994 0.00199039717614418 4.32293346954386e-05                                  -2.352527122374772e-01     6.615357144115537e-02
4.4 -0.212916385104287 -0.00434043751113478 -0.00144115603275226 -0.00785030146083099 0.00188413585553096 0.000192680824364728                                -2.282963036459601e-01     4.620210324546477e-02
4.5 -0.198874297266228 -0.0200198878063132 -0.0016402944388205 -0.00777369832649158 0.00175100344400865 0.000333731055448361                                  -2.187985749051366e-01     2.627203698334422e-02
4.6 -0.182887832291703 -0.0334758869676872 -0.0018103594053204 -0.0076064641671826 0.00159579173915973 0.000454545112673336                                   -2.067929949358030e-01     7.499783940883519e-03
4.7 -0.165967769094313 -0.0439372308615037 -0.0019503495132232 -0.00735937089364779 0.0014275107688712 0.000546165273098235                                   -1.927724224184809e-01    -9.100250990187969e-03
4.8 -0.149309288848459 -0.0511484797421141 -0.00206337331371115 -0.00705802393916441 0.00125765605780918 0.000604195442884797                                 -1.775843010010088e-01    -2.283600650152500e-02
4.9 -0.134035154196766 -0.05542637760887 -0.00215462914317275 -0.00673904150941586 0.00109803397016274 0.000629659598863025                                   -1.622537652380299e-01    -3.347684135025339e-02
5 -0.12095216523618 -0.0575945524113174 -0.00222938983475234 -0.00644390127009395 0.000958546249765161 0.000628822318982552                                   -1.477678385855337e-01    -4.129853019815954e-02
5.1 -0.110373212526844 -0.0588032471354615 -0.00229155052355036 -0.0062116127030139 0.00084534186192994 0.00061196162085791                                   -1.348638070283657e-01    -4.701964498955626e-02
5.2 -0.102045363714941 -0.0602679895322855 -0.00234309235828546 -0.00607168679294967 0.000759679875391125 0.000591305054496736                                -1.238668177729100e-01    -5.163802473045866e-02
5.3 -0.0952031993884487 -0.0629830375474711 -0.00238452870773875 -0.00603885536595697 0.00069772140798668 0.000578530326333358                                -1.146143429990156e-01    -5.619935039128353e-02
5.4 -0.0887398790112155 -0.0674758903143208 -0.00241611011962771 -0.00611063478678992 0.000651301032806517 0.00058234464017331                                -1.064887454602956e-01    -6.154768074006974e-02
5.5 -0.0814615962967572 -0.0736640656830724 -0.00243934472331735 -0.00626821493440231 0.000609545570576664 0.000606659948434733                               -9.855633976490732e-02    -6.811526938132469e-02
5.6 -0.0723702309644341 -0.0808543290262722 -0.00245829619711643 -0.00648043263057241 0.000561042657253199 0.000649766542469733                               -8.978662191135635e-02    -7.580320249471502e-02
5.7 -0.060909490887229 -0.0878915318501402 -0.00248017278094546 -0.00670993341319588 0.000496144919746197 0.000704695863568228                                -7.930451492105151e-02    -8.398556276712137e-02
5.8 -0.0471149535509022 -0.0934268281281952 -0.00251490215444199 -0.00692019078170284 0.000408954458233739 0.000760701563422737                               -6.661720045785068e-02    -9.164152765413851e-02
5.9 -0.031628244722927 -0.0962428994015636 -0.00257365127174879 -0.00708193186799281 0.000298581040486216 0.00080553698446344                                 -5.175931901133805e-02    -9.758847258272552e-02
6 -0.0155665485991291 -0.0955559869033443 -0.00266653226492111 -0.00717772531212426 0.000169403057861287 0.000828028107021547                                 -3.531688878319326e-02    -1.007626030685634e-01
6.1 -0.000273910964808092 -0.0912168456995117 -0.00279996822285693 -0.00720395322616825 3.02604226723158e-05 0.000820377848627482                             -1.831830914728017e-02    -1.004791380513028e-01
6.2 0.0129882724062234 -0.0837558975368612 -0.00297432228138193 -0.00716998951415654 -0.000107266387664255 0.000779706117110674                               -2.013923367447093e-03    -9.660624980735155e-02
6.3 0.0233359632235618 -0.0742568064785891 -0.00318239037594785 -0.00709499538204599 -0.000231136303337748 0.000708512914203509                                1.240459604628792e-02    -8.960635174373179e-02
6.4 0.0304670126936826 -0.0640876484099135 -0.00340922116394752 -0.00700319064948772 -0.000331203297783878 0.000614003164332656                                2.407560411205100e-02    -8.043082332465772e-02
6.5 0.0347201702367552 -0.0545577571751816 -0.00363348188656705 -0.00691868409404777 -0.000401141666301983 0.000506469499819093                                3.265938464891610e-02    -7.029194229918861e-02
6.6 0.0369690408402848 -0.0465902160600594 -0.00383028269588021 -0.00686092537530159 -0.000439527849852466 0.00039713078097739                                 3.839843963329804e-02    -6.036881031975526e-02
6.7 0.0383744354882826 -0.0404980651708419 -0.00397506210186648 -0.00684160943586984 -0.000449855591980795 0.000295923771620378                                4.202707712985247e-02    -5.152325146449543e-02
6.8 0.0400574050997236 -0.035926223873505 -0.00404788231687615 -0.00686349517962688 -0.000439504267514897 0.00020972481436671                                  4.455103669135456e-02    -4.410116707425120e-02
6.9 0.042779038226007 -0.0319772673471234 -0.00403733749073013 -0.00692118284400632 -0.00041791791189304 0.000141350208550087                                  4.695379232264776e-02    -3.787390721697059e-02
7 0.0467144034345403 -0.0274891745648293 -0.00394327650193135 -0.00700351168400751 -0.000394426686777814 8.94867385280579e-05                                  4.990795706824150e-02    -3.213775586165026e-02
7.1 0.0513852775706374 -0.0213907450926876 -0.00377769885873046 -0.00709695336646368 -0.000376211115935779 4.94898418226817e-05                                5.357115672524113e-02    -2.594705585031771e-02
7.2 0.0557746970907173 -0.0130376217040577 -0.00356348357175683 -0.00718922267689057 -0.000366857750449855 1.48078330267903e-05                                5.752471453350286e-02    -1.841936343518838e-02
7.3 0.0585967366162076 -0.00243561684250852 -0.00333101338124949 -0.00727231765725274 -0.000365799583307964 -2.13161420633094e-05                              6.087556401852107e-02    -9.029808438770182e-03
7.4 0.0586509465682417 0.00971212428207415 -0.00311319071800699 -0.00734432957935839 -0.000368718327996778 -6.42320133921433e-05                               6.249707094312473e-02     2.187038398627487e-03
7.5 0.0551652933570957 0.0221495204236652 -0.00293972001367824 -0.00740960882618924 -0.000368765101654394 -0.000116668197568609                                6.134529957271313e-02     1.458566752025552e-02
7.6 0.0480322382644195 0.0333657892829276 -0.00283176416972849 -0.00747720291366475 -0.00035828523839619 -0.000178109071127329                                 5.676492755467355e-02     2.702589780555990e-02
7.7 0.0378704685874001 0.0419665423551136 -0.0027980999014436 -0.00755785094583805 -0.000330648949149918 -0.000244826845302857                                 4.870026244156870e-02     3.812810605250015e-02
7.8 0.0258926286196381 0.0470157741676769 -0.00283366476357471 -0.00766016393710354 -0.000281803403303895 -0.000310510071796671                                3.775185012998396e-02     4.659958551368804e-02
7.9 0.0136139880893981 0.0482543647637355 -0.00292092966441586 -0.00778687182460284 -0.000211258014041757 -0.000367343469191723                                2.506139115692781e-02     5.154354022287554e-02
8 0.00248270284177027 0.0461351268404361 -0.00303392510578075 -0.00793210635718455 -0.000122358588808007 -0.000407345343069746                                 1.205540872940833e-02     5.266618096779564e-02
8.1 -0.00646436826219996 0.0416662130100793 -0.00314412607532477 -0.00808056486953511 -2.18562747963404e-05 -0.000423754388577971                              1.178217218437216e-04     5.032532003070949e-02
8.2 -0.0128227863526198 0.0361092450845686 -0.00322691079702606 -0.00820905371577259 8.11008548877055e-05 -0.000412266125514939                               -9.718219619740632e-03     4.540821683755265e-02
8.3 -0.016856116674341 0.0306201803609904 -0.00326708955123539 -0.00829038720866586 0.000176351104496249 -0.000371940816124367                                -1.697425880341408e-02     3.907475548545770e-02
8.4 -0.0193373988542075 0.0259374887564481 -0.00326213554888162 -0.00829902042854872 0.00025424820810826 -0.000305635854920975                                -2.177101022726025e-02     3.244047175407503e-02
8.5 -0.0212451701023911 0.0222085371439679 -0.003222241246551 -0.00821726534499929 0.00030711524488574 -0.000219859893118136                                  -2.470405684866143e-02     2.629120729987218e-02
8.6 -0.0234063630105557 0.0190047185535608 -0.0031670771513474 -0.00804063065199128 0.00033042821788728 -0.000124010681219557                                 -2.659033823849602e-02     2.091190310912189e-02
8.7 -0.0261951859479201 0.0155202236857599 -0.00311997254619615 -0.00778085338500448 0.000323564989156473 -2.90483071350182e-05                               -2.816274571856766e-02     1.607854417023590e-02
8.8 -0.0293814562534875 0.0108945135064344 -0.00310095350911318 -0.00746559653040056 0.000289990326560838 5.42348128910663e-05                                -2.980557329637435e-02     1.121397139329823e-02
8.9 -0.032177837570759 0.00456067280112502 -0.00312046131056871 -0.0071345132716449 0.000236796648486043 0.000117074410370901                                 -3.141186196221848e-02     5.659162102827187e-03
9 -0.0334757013252261 -0.00348760698120854 -0.00317550271510406 -0.00683226864703322 0.000173595846657557 0.000154369256278204                                -3.240785621790367e-02    -1.023852434966417e-03
9.1 -0.032201573300244 -0.0125953281216861 -0.00324943598822915 -0.0065999398695741 0.000110866515097068 0.000165713338067842                                 -3.194002830569337e-02    -8.812263051836914e-03
9.2 -0.027687814835645 -0.0215485890916681 -0.00331568502770414 -0.00646675357174071 5.79927977382082e-05 0.000155515791249497                                -2.917086701254101e-02    -1.712361504524117e-02
9.3 -0.0199442916356936 -0.0288568557052422 -0.00334462082587499 -0.00644418430304775 2.13559054240849e-05 0.000132062001418191                               -2.359544980913754e-02    -2.489467967108096e-02
9.4 -0.00974500166346873 -0.033137517826667 -0.00331193258439407 -0.00652397059912403 2.91297853968796e-06 0.000105606128701925                               -1.528213045086460e-02    -3.082223298381300e-02
9.5 0.00150263035456492 -0.0334928496002833 -0.0032062912470062 -0.00668068457963881 -3.23912440746213e-07 8.58460058604064e-05                               -4.960562681163442e-03    -3.370074278060806e-02
9.6 0.0120736391632684 -0.0297693478691414 -0.00303415534775559 -0.00687833558170788 4.36074937560076e-06 7.93465935294817e-05                                 6.076573113242638e-03    -3.276109148343811e-02
9.7 0.0203386511657874 -0.0226221010138987 -0.0028202065154398 -0.00707940024844384 7.21676340195319e-06 8.75770794673599e-05                                  1.623770064027166e-02    -2.791146626977507e-02
9.8 0.0251562948175874 -0.0133631253317839 -0.00260299104999973 -0.00725395827698855 -1.26592083691656e-06 0.000106158860480321                                2.399273674003766e-02    -1.980785446952991e-02
9.9 0.0261321536301429 -0.00363594761243161 -0.00242661209107645 -0.00738649870462119 -2.73832792788624e-05 0.000125676767159266                               2.823060228342256e-02    -9.729856463039172e-03
10 0.0236708925755307 0.00498992776516211 -0.00233042572708643 -0.00747851551858088 -7.17643411128903e-05 0.000134024472501027                                 2.851395624160485e-02     7.063053719169695e-04


==> images/fwi/modeling_2d_Uscat/data_rcv/data_rcv_ptsrc.txt <==
xrcv uscat_real       uscat_imag
-10 0.000514278434180389 0.000259715928162752
-9.89999999999998 0.000642262436875787 5.71359124965018e-05
-9.79999999999995 0.000670888239897707 -0.000180334219437688
-9.69999999999999 0.000602541035253042 -0.000426094168046513
-9.59999999999997 0.000439962919553347 -0.00063779098782887
-9.5 0.000203308638198481 -0.000778008389456977
-9.39999999999998 -7.02526778877336e-05 -0.00082132369301903
-9.29999999999995 -0.000338841427750453 -0.000759889442069697
-9.19999999999999 -0.0005614808067772 -0.000607135000592927
-9.09999999999997 -0.000706879872819159 -0.000392113964052546
-9 -0.000777802961330795 -0.000147614585595066
-8.89999999999998 -0.000753112082153559 8.39498990152787e-05
-8.79999999999995 -0.000663821775430698 0.000274219188974717
-8.69999999999999 -0.000538405011509242 0.000407954603012035
-8.59999999999997 -0.000405900874542498 0.00048441825921279
-8.5 -0.000288583095817237 0.000516867190884073
-8.39999999999998 -0.000196497974281261 0.000526561130082013
-8.29999999999995 -0.000128086318944237 0.000533899694211616
-8.19999999999999 -7.14985516500968e-05 0.000548639758966449
-8.09999999999997 6.27127418476037e-06 0.000595495221019128
-8 0.00010105181465878 0.000642396724590547
-7.89999999999998 0.000225379810687345 0.00068320788819709
-7.79999999999995 0.000388724115009183 0.000695420177345217
-7.69999999999999 0.000573810257197889 0.000661359306202609
-7.59999999999997 0.000761789231642178 0.000569340096478309
-7.5 0.000944277610197927 0.000412196491059006
-7.39999999999998 0.0010711953578718 0.000209644491753133
-7.29999999999995 0.00114104575446153 -2.49065986994181e-05
-7.19999999999999 0.00114899972479996 -0.00026928932219045
-7.09999999999997 0.00110014977136543 -0.00050267784827519
-7 0.00100703927731204 -0.000710040319378057
-6.89999999999998 0.000885714179909378 -0.000884515286432852
-6.79999999999995 0.000751019960214065 -0.00102769725255766
-6.69999999999999 0.000612933422978764 -0.00114745228097088
-6.59999999999997 0.00047508812446382 -0.00125416048568609
-6.5 0.000332932739820142 -0.00135711925715084
-6.39999999999998 0.000178049969735897 -0.00146055124012779
-6.29999999999995 9.21918734580682e-07 -0.00156234585404442
-6.19999999999999 -0.000205401299182313 -0.00165491431792469
-6.09999999999997 -0.000443850031995116 -0.00172461215989368
-6 -0.000709174704050084 -0.00175959274430897
-5.89999999999998 -0.000992779062331559 -0.00174894578568245
-5.79999999999995 -0.00127641410062036 -0.00169177847210546
-5.69999999999999 -0.00154373495924677 -0.0015928857423767
-5.59999999999997 -0.00177743282111402 -0.00146461914033744
-5.5 -0.00199055132306017 -0.00131086348993178
-5.39999999999998 -0.00217758557737208 -0.0011530943954433
-5.29999999999995 -0.00234786787104943 -0.00100248305582792
-5.19999999999999 -0.00251359850125353 -0.000864577261723216
-5.09999999999997 -0.00269138273455169 -0.000737137910506502
-5 -0.00293133749437645 -0.000597617477869964
-4.89999999999998 -0.00317016126052789 -0.000454880811239757
-4.79999999999995 -0.0034120111590769 -0.000318557057955349
-4.69999999999999 -0.00369820438606744 -0.000107686480156455
-4.59999999999997 -0.00402478396945603 0.00020467489314873
-4.5 -0.00430691794684251 0.000529470923538992
-4.39999999999998 -0.00455842593328698 0.000900744106326345
-4.29999999999995 -0.00476699469641591 0.00130334386380462
-4.19999999999999 -0.00492824558818075 0.00171745318271933
-4.09999999999997 -0.0050471700391365 0.00212238009075943
-4 -0.00513676282068565 0.00250042329680862
-3.89999999999998 -0.0052173632791152 0.00284033455715207
-3.79999999999995 -0.00531140984805169 0.00313912791562012
-3.69999999999999 -0.00544571887500746 0.00339405049785583
-3.59999999999997 -0.0056257710502224 0.00363477637028949
-3.5 -0.00586627072212422 0.00387262995895224
-3.39999999999998 -0.00616242128614908 0.00413892004471326
-3.29999999999995 -0.00651525689945056 0.00442700159856596
-3.19999999999999 -0.00690128239376667 0.00476224695179665
-3.09999999999997 -0.0068884666334957 0.00521289165865243
-3 -0.00727715347300358 0.00561907210866638
-2.89999999999998 -0.00810432521774091 0.00596276753447526
-2.79999999999995 -0.00844177302796826 0.00642035438880125
-2.69999999999999 -0.00874323896161644 0.0068591240229349
-2.59999999999997 -0.00901378793072627 0.00725579135195579
-2.5 -0.00924606634821844 0.00765743233745597
-2.39999999999998 -0.00947514445075416 0.00789550022954408
-2.29999999999995 -0.00973045874648284 0.00806620301290351
-2.19999999999999 -0.0100148517994862 0.00815149816318069
-2.09999999999997 -0.0103676360355805 0.00816653619579592
-2 -0.0107412122902047 0.00811393778410531
-1.89999999999998 -0.011161655111931 0.00801843218477351
-1.79999999999995 -0.0116208163673891 0.00789915065167699
-1.69999999999999 -0.0120959399941149 0.00778665773743014
-1.59999999999997 -0.0125788715495794 0.00766864320990677
-1.5 -0.0130474195548202 0.00748765671111511
-1.39999999999998 -0.0134556225734095 0.00740551200672158
-1.29999999999995 -0.013794085086589 0.0073379545883599
-1.19999999999999 -0.0138846216450096 0.00732796557983764
-1.09999999999997 -0.0140324187477831 0.00727976637629893
-1 -0.0140696621322309 0.00722568487533357
-0.899999999999977 -0.0140030227119823 0.00716167369611413
-0.799999999999955 -0.0138410616441505 0.00708139654429023
-0.699999999999989 -0.013600520524759 0.00697783884224471
-0.599999999999966 -0.0128227720509546 0.00714332956021423
-0.5 -0.0125224495155469 0.00704328037308681
-0.399999999999977 -0.0122173526976439 0.00692925635644717
-0.299999999999955 -0.0125711933479128 0.00655517601962952
-0.199999999999989 -0.0123377427526517 0.00646274161437212
-0.0999999999999659 -0.0121721876018184 0.00639789845451354
0 -0.0120928867558166 0.00635695263686461
0.0999999999999659 -0.0119147656216485 0.00606446219049354
0.199999999999989 -0.0121836479282337 0.00641245010319433
0.299999999999955 -0.0123544367067554 0.00648759081804833
0.399999999999977 -0.0125928551524565 0.00658899030930165
0.5 -0.0129000129450472 0.00665751684381628
0.599999999999966 -0.0132075279643391 0.00678815789853275
0.699999999999989 -0.0135226606162955 0.00691147355505249
0.799999999999955 -0.0138131580721013 0.00702317948285259
0.899999999999977 -0.0140531332366155 0.00711776645132306
1 -0.0142197434830745 0.00719314994150374
1.09999999999997 -0.0142938165579771 0.00725065175204643
1.19999999999999 -0.0142658297345564 0.00729253950826742
1.29999999999995 -0.0141132416132363 0.00738810556239671
1.39999999999998 -0.0138656158983302 0.00743605640720493
1.5 -0.013523630952724 0.0074973233547738
1.59999999999997 -0.0130047730669497 0.00730607864533097
1.69999999999999 -0.0125548069160943 0.00738525951201573
1.79999999999995 -0.0121356488745253 0.00780826655221089
1.89999999999998 -0.011639503490589 0.0079451996234495
2 -0.0111681989652933 0.00807933184680227
2.09999999999997 -0.0107389028579799 0.00819398777686845
2.19999999999999 -0.0103625719726624 0.00826837324539455
2.29999999999995 -0.0100430211213539 0.00828188338580531
2.39999999999998 -0.00977101503396435 0.00821798438104773
2.5 -0.00953521080271327 0.00806563963752368
2.59999999999997 -0.00931690201137186 0.00782088438747551
2.69999999999999 -0.00909480328968663 0.0074895749126547
2.79999999999995 -0.00885035971089569 0.00708564816595527
2.89999999999998 -0.00858702516914728 0.00659618088224487
3 -0.00826421318942822 0.00611635438849727
3.09999999999997 -0.00790275194910814 0.00563775995766437
3.19999999999999 -0.00747969267368008 0.00521178491120305
3.29999999999995 -0.00705722453314967 0.00470120626271098
3.39999999999998 -0.00666067951272318 0.00434673892048977
3.5 -0.00628486038381389 0.00413699770854168
3.59999999999997 -0.00595900991258794 0.00387805393202019
3.69999999999999 -0.00569668427433379 0.00364720502394162
3.79999999999995 -0.0055021576329404 0.00342296596351018
3.89999999999998 -0.0053698442365319 0.00318282966475101
4 -0.00528973333808269 0.00290184884711688
4.09999999999997 -0.0052290684888634 0.00258031591420002
4.19999999999999 -0.00516771345786412 0.00220906858887375
4.29999999999995 -0.00505411547741698 0.00175756482161553
4.39999999999998 -0.00493759926085685 0.00135741938958487
4.5 -0.00474461170614228 0.000913999582997389
4.59999999999997 -0.00449277885064536 0.000493347774042571
4.69999999999999 -0.00419166252769055 0.000118605290648041
4.79999999999995 -0.0038590497497117 -0.00019332228778908
4.89999999999998 -0.00351753452530964 -0.000435040187585802
5 -0.00319062890939255 -0.000610768538476705
5.09999999999997 -0.00280735829667212 -0.00074475275054434
5.19999999999999 -0.00256666534660922 -0.000826409577308685
5.29999999999995 -0.00237265096610631 -0.000895746390245249
5.39999999999998 -0.00227636163537297 -0.000955494276564106
5.5 -0.00207861604777668 -0.00106352628835895
5.59999999999997 -0.00194898050621457 -0.0011852878510698
5.69999999999999 -0.00184587813859204 -0.00131266719361336
5.79999999999995 -0.00166615493779713 -0.00146672507763817
5.89999999999998 -0.00144941372090225 -0.00161617733233878
6 -0.00118701030472641 -0.00174416793603636
6.09999999999997 -0.000912322477095466 -0.00182982279953728
6.19999999999999 -0.000611892355932109 -0.00186684738106912
6.29999999999995 -0.000309744980496194 -0.0018488416197815
6.39999999999998 -2.0682641664568e-05 -0.00177765022400057
6.5 0.000242135604685563 -0.00165954465116139
6.59999999999997 0.000470876062372167 -0.00150463270802403
6.69999999999999 0.000660801459265553 -0.00132359796441744
6.79999999999995 0.000811111854616051 -0.00112579266280463
6.89999999999998 0.000922075670799645 -0.000919182997592742
7 0.000995329524708485 -0.000709922348150642
7.09999999999997 0.00103234783627878 -0.000503161670140362
7.19999999999999 0.00103447019345939 -0.000303993101657751
7.29999999999995 0.00100367438920781 -0.000118039347980752
7.39999999999998 0.000943954716150348 4.91320223685796e-05
7.5 0.000860356013221816 0.000190957651923864
7.59999999999997 0.000761692682532615 0.000304819099295375
7.69999999999999 0.000646907973890169 0.000394168665582121
7.79999999999995 0.000548482975069401 0.000453754753780698
7.89999999999998 0.000458111779150923 0.000498377687892453
8 0.000377716886657506 0.000536380442757289
8.09999999999997 0.000302798110094163 0.000576489477557517
8.19999999999999 0.000225613878502956 0.000623177756515169
8.29999999999995 0.000127569065566711 0.000674156252023019
8.39999999999998 1.67109385842013e-06 0.000719108352515319
8.5 -0.000156762776716312 0.00074119251630328
8.59999999999997 -0.000342959399417372 0.000720475790927544
8.69999999999999 -0.000540994873891991 0.000639076736851717
8.79999999999995 -0.000725269663920407 0.000484332351383943
8.89999999999998 -0.000863609371136333 0.000264944446446216
9 -0.000926734618345328 -5.86852688752235e-06
9.09999999999997 -0.000890660166010108 -0.00029872246363432
9.19999999999999 -0.000752636566427047 -0.00056871248132729
9.29999999999995 -0.000522216489976897 -0.000777451697055016
9.39999999999998 -0.000226592338522668 -0.000891466860910701
9.5 9.02184873607633e-05 -0.000890252715073443
9.59999999999997 0.000380118811098039 -0.00077421900303332
9.69999999999999 0.000599252751379074 -0.000564300073476961
9.79999999999995 0.000716967947653824 -0.000298017372391449
9.89999999999998 0.000722462176526754 -2.15464662807162e-05
10 0.000591446395584574 6.31571168678638e-05


==> images/fwi/modeling_2d_Uscat/data_rcv/f1-1000mHz-u.txt <==
-10 0.0238574461804496 0.0165940076112747
-9.9 0.0291444758574168 0.00782630013095008
-9.8 0.0308677355448405 -0.00247860575715701
-9.7 0.0287026431825426 -0.0127429788311322
-9.6 0.0230548729499181 -0.0214238431718614
-9.5 0.0149488349755605 -0.0273525565862656
-9.4 0.00576400674051708 -0.0299697882599301
-9.3 -0.00310368152956168 -0.0293972690900167
-9.2 -0.0105639232529534 -0.0263330423169666
-9.1 -0.0160507675674227 -0.0218045463164647
-9 -0.0195835381746292 -0.0168550362189611
-8.9 -0.0216595381498337 -0.0122517620523771
-8.8 -0.0230182856321335 -0.00829786890082889
-8.7 -0.0243496398131053 -0.0047982165382968
-8.6 -0.0260311596923404 -0.00118160661723879
-8.5 -0.0279748207992977 0.0032591645916303
-8.4 -0.0296223296059502 0.00908279501729541
-8.3 -0.0300921930207146 0.0164560245143043
-8.2 -0.0284342401557498 0.0250207715564304
-8.1 -0.023919799261623 0.0339120195971595
-8 -0.0162847621573342 0.0419250693586137
-7.9 -0.00585733436875873 0.0477839675214555
-7.8 0.00646599175201522 0.0504427353541056
-7.7 0.0193914804193709 0.049337022834354
-7.6 0.0315019653903113 0.044519391324785
-7.5 0.0415621731016371 0.0366439488199022
-7.4 0.0487760272290971 0.0268054273393419
-7.3 0.0529338419437408 0.0162741872999403
-7.2 0.0544103450245327 0.00619768475492795
-7.1 0.0540201697084639 -0.00265668974154525
-7 0.0527694324652354 -0.0100529044866562
-6.9 0.0515706307358212 -0.0162971433666017
-6.8 0.0509916841983795 -0.0221076988511615
-6.7 0.0511030753453572 -0.0283839868174659
-6.6 0.0514604614840613 -0.0359316865603129
-6.5 0.0512200660175747 -0.0452183650599585
-6.4 0.0493599408202701 -0.0562179287274678
-6.3 0.0449451506137848 -0.0683829453256395
-6.2 0.0373735891448127 -0.0807479752434624
-6.1 0.026538653506173 -0.0921373301082187
-6 0.0128759642442067 -0.101425455676185
-5.9 -0.00272277038958337 -0.107786450121138
-5.8 -0.019099955757459 -0.110871440834469
-5.7 -0.0350811448362138 -0.11087789800432
-5.6 -0.0497280127472348 -0.108492420779334
-5.5 -0.0625318553712633 -0.104725612534417
-5.4 -0.0735075937377082 -0.100677622689141
-5.3 -0.0831705000665452 -0.0972926749123467
-5.2 -0.0924021005630493 -0.0951500601238674
-5.1 -0.102238290839725 -0.094346887535519
-5 -0.113634056515164 -0.0944864021407233
-4.9 -0.127244737413194 -0.0947783655590481
-4.8 -0.143287208345201 -0.0942208965619405
-4.7 -0.161492466926575 -0.09182518058353
-4.6 -0.181165324317084 -0.0868353247642517
-4.5 -0.201336489783393 -0.078890668021308
-4.4 -0.220966180165609 -0.0681082738770379
-4.3 -0.23915778266059 -0.0550627575980292
-4.2 -0.25533930460612 -0.0406775540775723
-4.1 -0.26937821176317 -0.0260487496852875
-4 -0.281604607899984 -0.0122409082121319
-3.9 -0.29274582862854 -9.62171600096755e-05
-3.8 -0.303786569171482 0.00990971508953306
-3.7 -0.315783924526638 0.0177338537242677
-3.6 -0.329674084981282 0.0237501660982768
-3.5 -0.346107880274455 0.0286579761240217
-3.4 -0.365342458089193 0.0333280000421736
-3.3 -0.387203004625108 0.0386284093062083
-3.2 -0.411123010847303 0.0452517900202009
-3.1 -0.436251322428385 0.0535799993409051
-3 -0.461596065097385 0.0636065204938253
-2.9 -0.486186981201172 0.0749263962109883
-2.8 -0.509218798743354 0.0867938333087497
-2.7 -0.530182732476128 0.098233163356781
-2.6 -0.548901398976644 0.108181602425045
-2.5 -0.565545241038004 0.115646243095398
-2.4 -0.580564657847086 0.119838542408413
-2.3 -0.594602637820773 0.120279312133789
-2.2 -0.608355575137668 0.116859051916334
-2.1 -0.622458828820122 0.109837823443943
-2 -0.637358082665337 0.0998050106896294
-1.9 -0.653233951992459 0.087594191233317
-1.8 -0.669969134860568 0.0741797818077935
-1.7 -0.68713993496365 0.0605594250890944
-1.6 -0.704079522026909 0.0476508637269338
-1.5 -0.719934039645725 0.0362065335114797
-1.4 -0.733802795410156 0.0267539885309007
-1.3 -0.744819217258029 0.0195779254039129
-1.2 -0.752273771497938 0.0147220591704051
-1.1 -0.755688084496392 0.0120277967717912
-1 -0.754890229966905 0.0111830342147085
-0.9 -0.75003613366021 0.0117811204658614
-0.8 -0.74160639444987 0.0133845268024339
-0.7 -0.730354044172499 0.0155722896258036
-0.6 -0.717277844746907 0.0179815408256319
-0.5 -0.703487237294515 0.0203252020809385
-0.4 -0.690170235104031 0.0224015116691589
-0.3 -0.678442001342773 0.0240854952070448
-0.2 -0.669293403625488 0.0253110941913393
-0.1 -0.663476414150662 0.0260501752297083
0 -0.661483499738905 0.0262972215811411
0.1 -0.663477049933539 0.0260500742329491
0.2 -0.669292979770236 0.0253108690182368
0.3 -0.678443908691406 0.0240858329666985
0.4 -0.690170447031657 0.022401793135537
0.5 -0.703487661149766 0.0203252534071604
0.6 -0.717272758483886 0.0179816848701901
0.7 -0.730355739593506 0.015572405523724
0.8 -0.741606500413682 0.0133842039439413
0.9 -0.750041007995605 0.0117814582255151
1 -0.754890388912624 0.0111829133497344
1.1 -0.755685541364882 0.0120281196302838
1.2 -0.752273453606499 0.0147223621606827
1.3 -0.744820276896159 0.0195777979162004
1.4 -0.733802636464437 0.0267537666691674
1.5 -0.71994055642022 0.0362064143021901
1.6 -0.704076872931586 0.0476514233483208
1.7 -0.687142425113254 0.0605592926343282
1.8 -0.669970088534885 0.0741799142625597
1.9 -0.653233369191487 0.0875941581196255
2 -0.637356652153863 0.099804679552714
2.1 -0.622459888458252 0.109838525454203
2.2 -0.608354409535726 0.116858892970615
2.3 -0.594603114657932 0.120278676350911
2.4 -0.580564551883273 0.119837986098395
2.5 -0.565544234381781 0.115647143787808
2.6 -0.548900339338514 0.108182072639465
2.7 -0.530184268951416 0.0982330375247531
2.8 -0.509219964345296 0.0867935021718343
2.9 -0.486186080508762 0.0749262968699137
3 -0.46159733666314 0.063606494002872
3.1 -0.436249653498332 0.0535802476935916
3.2 -0.411123991012573 0.0452517668406168
3.3 -0.38720260726081 0.0386284854676988
3.4 -0.365343756145901 0.0333277980486552
3.5 -0.3461082511478 0.0286574727959103
3.6 -0.329672574996948 0.0237501445743773
3.7 -0.315783553653293 0.0177336831887563
3.8 -0.303784608840942 0.00990945514705446
3.9 -0.292745643191867 -9.62873778512908e-05
4 -0.281603654225667 -0.0122411102056503
4.1 -0.269380993313259 -0.0260489384333293
4.2 -0.255339384078979 -0.0406773222817315
4.3 -0.239156987931993 -0.0550627013047536
4.4 -0.220967756377326 -0.0681086248821682
4.5 -0.20133720503913 -0.0788907143804762
4.6 -0.181165867381626 -0.08683533138699
4.7 -0.16149189737108 -0.0918252865473429
4.8 -0.143286956681146 -0.0942210753758748
4.9 -0.127245386441549 -0.0947783191998799
5 -0.113634043269687 -0.0944867995050218
5.1 -0.102238198121389 -0.0943472451633877
5.2 -0.0924018621444702 -0.0951501992013719
5.3 -0.0831708775626288 -0.0972926219304402
5.4 -0.0735075540012783 -0.100677874353197
5.5 -0.0625321202807956 -0.104725539684296
5.6 -0.0497276186943054 -0.108492533365885
5.7 -0.0350811945067512 -0.11087781853146
5.8 -0.0191000832451714 -0.110871970653534
5.9 -0.00272292209168275 -0.107786582575904
6 0.0128760106033749 -0.101425296730465
6.1 0.026538728011979 -0.0921374493175083
6.2 0.0373734169536167 -0.0807479686207241
6.3 0.0449457003010644 -0.0683823227882385
6.4 0.0493597156471676 -0.0562177565362718
6.5 0.0512198275989956 -0.0452183418803745
6.6 0.0514601402812534 -0.0359315872192383
6.7 0.0511024461852179 -0.028384225236045
6.8 0.0509920120239258 -0.0221076922284232
6.9 0.0515703923172421 -0.0162970821062724
7 0.0527696344587538 -0.0100529409117169
7.1 0.0540197723441654 -0.00265669574340184
7.2 0.0544102456834581 0.00619771414332919
7.3 0.0529339081711239 0.0162742700841692
7.4 0.0487761298815409 0.0268054637644026
7.5 0.041562020778656 0.0366440481609768
7.6 0.0315017733309004 0.0445194178157382
7.7 0.019391397635142 0.049337065882153
7.8 0.0064659458067682 0.0504427618450589
7.9 -0.00585731863975525 0.0477842125627729
8 -0.0162847969267103 0.0419251322746277
8.1 -0.0239197827047772 0.0339122414588928
8.2 -0.0284340182940165 0.0250207020176781
8.3 -0.0300922261344062 0.0164560245143043
8.4 -0.0296225514676836 0.00908281405766805
8.5 -0.0279747876856062 0.00325915217399597
8.6 -0.0260310835308499 -0.00118168505529563
8.7 -0.0243498103486167 -0.00479815983110004
8.8 -0.0230183137787713 -0.00829777535465028
8.9 -0.021659372581376 -0.0122517951660686
9 -0.019583491815461 -0.016855013039377
9.1 -0.0160508023367988 -0.021804509891404
9.2 -0.0105639762348599 -0.0263330787420273
9.3 -0.00310366331703133 -0.0293972724013858
9.4 0.00576399556464619 -0.0299698279963599
9.5 0.0149489773644341 -0.0273526443375481
9.6 0.0230548696385489 -0.0214238365491231
9.7 0.0287026696734958 -0.0127429374390178
9.8 0.0308677189879947 -0.00247861651910676
9.9 0.0291443202230665 0.00782628688547346


==> images/hearts/hearts-1000mHz-u.dat <==
-10 -0.00411129163371192 -0.000564330567916234
-9.66666666666667 -0.00060698969496621 0.00397046862377061
-9.33333333333333 0.0037136214474837 0.00103861414310005
-9 0.00186600618892246 -0.00340149986247222
-8.66666666666667 -0.00303361606266763 -0.00301638390454981
-8.33333333333333 -0.0043352378739251 0.0025178843902217
-8 0.00166520797130134 0.00558287484778298
-7.66666666666667 0.00642326515581873 -0.000228006444457504
-7.33333333333333 0.00199955080946286 -0.00641089926163355
-7 -0.00500759068462584 -0.00500581827428606
-6.66666666666667 -0.00832704040739271 0.00169605772114462
-6.33333333333333 -0.00370869413018226 0.0108454608254962
-6 0.0108531572752529 0.01049319240782
-5.66666666666667 0.0163922210534414 -0.00676072885592778
-5.33333333333333 0.00125160151057773 -0.0175337046384811
-5 -0.0102571861611472 -0.00915215247207217
-4.66666666666667 -0.0089546607600318 -0.00431147466103236
-4.33333333333333 -0.0154237697521845 -0.00534042053752475
-4 -0.0252887838416629 0.00650821212265226
-3.66666666666667 -0.0231839931673474 0.0230132672521803
-3.33333333333333 -0.0191702975167168 0.0350828833050198
-3 -0.0156344672044118 0.0536391701963213
-2.66666666666667 -0.00411683610743946 0.0750617583592733
-2.33333333333333 0.00380405245555772 0.0942491359180874
-2 0.00283378611008326 0.126133349206712
-1.66666666666667 0.00600798800587654 0.169214447339376
-1.33333333333333 0.00966496020555496 0.203306833902995
-1 0.00673973850078053 0.224415752622816
-0.666666666666667 0.0136581874556012 0.233746555116441
-0.333333333333333 0.036726047595342 0.228341817855835
0 0.050525254673428 0.222054455015394
0.333333333333333 0.0367262992593977 0.228342162238227
0.666666666666667 0.0136583720644315 0.233746396170722
1 0.00673953650726212 0.224415037367079
1.33333333333333 0.00966496103339725 0.203307178285387
1.66666666666667 0.00600812501377529 0.169214129447937
2 0.00283378817968898 0.1261332432429
2.33333333333333 0.00380399409267637 0.0942487319310506
2.66666666666667 -0.00411680713295936 0.0750619504186842
3 -0.0156344258122974 0.0536390244960785
3.33333333333333 -0.0191702279779646 0.0350827905866835
3.66666666666667 -0.0231839468081792 0.0230132871203952
4 -0.0252887705961863 0.00650817362798585
4.33333333333333 -0.0154237531953388 -0.00534040149715212
4.66666666666667 -0.00895465330945121 -0.00431148335337639
5 -0.0102571447690328 -0.00915218144655227
5.33333333333333 0.00125159612960286 -0.0175336367554135
5.66666666666667 0.0163922839694553 -0.00676073630650838
6 0.0108531721764141 0.0104931758509742
6.33333333333333 -0.00370868626568052 0.0108454475800196
6.66666666666667 -0.00832699322038226 0.00169610759864251
7 -0.00500761220852534 -0.00500582903623581
7.33333333333333 0.0019995557765166 -0.00641092575258679
7.66666666666667 0.00642323742310206 -0.000228008358842797
8 0.00166520465993219 0.0055829170677397
8.33333333333333 -0.00433522297276391 0.00251787673268053
8.66666666666667 -0.00303361295825905 -0.00301639052728812
9 0.00186600536108017 -0.00340148206386301
9.33333333333333 0.00371361730827225 0.0010386048298743
9.66666666666667 -0.000606998956451813 0.00397045372260941

